Low-Rank Adaptation of Deep Prior Neural Networks For Room Impulse Response Reconstruction

The Deep Prior framework has emerged as a powerful generative tool which can be used for reconstructing sound fields in an environment from few sparse pressure measurements. It employs a neural network that is trained solely on a limited set of available data and acts as an implicit prior which guides the solution of the underlying optimization problem. However, a significant limitation of the Deep Prior approach is its inability to generalize to new acoustic configurations, such as changes in the position of a sound source. As a consequence, the network must be retrained from scratch for every new setup, which is both computationally intensive and time-consuming. To address this, we investigate transfer learning in Deep Prior via Low-Rank Adaptation (LoRA), which enables efficient fine-tuning of a pre-trained neural network by introducing a low-rank decomposition of trainable parameters, thus allowing the network to adapt to new measurement sets with minimal computational overhead. We embed LoRA into a MultiResUNet-based Deep Prior model and compare its adaptation performance against full fine-tuning of all parameters as well as classical retraining, particularly in scenarios where only a limited number of microphones are used. The results indicate that fine-tuning, whether done completely or via LoRA, is especially advantageous when the source location is the sole changing parameter, preserving high physical fidelity, and highlighting the value of transfer learning for acoustics applications.

==> images/data/mic_dip.txt <==
4.000000 0.567316
8.000000 -3.093177
12.000000 -4.577461
16.000000 -5.994683
20.000000 -7.930379
24.000000 -9.858980
28.000000 -14.209111
32.000000 -32.689728


==> images/data/mic_fine.txt <==
4.000000 -1.748804
8.000000 -5.339339
12.000000 -4.723697
16.000000 -7.255296
20.000000 -8.591169
24.000000 -10.853625
28.000000 -15.915432
32.000000 -35.095782


==> images/data/mic_lora.txt <==
4.000000 -0.908671
8.000000 -4.313845
12.000000 -3.784749
16.000000 -6.827279
20.000000 -7.867159
24.000000 -9.967798
28.000000 -14.302254
32.000000 -19.280156


==> images/data/rank_1.txt <==
1.000000 2.196039
2.000000 1.842797
3.000000 0.640323
4.000000 -0.388601
5.000000 -0.525960
6.000000 -0.600531
7.000000 -0.626933
8.000000 -0.641483
9.000000 -0.656660
10.000000 -0.680145
11.000000 -0.706546
12.000000 -0.734370
13.000000 -0.774410
14.000000 -0.808649
15.000000 -0.833630
16.000000 -0.816574
17.000000 -0.860375
18.000000 -0.861430
19.000000 -0.876107
20.000000 -0.889999
21.000000 -0.926700
22.000000 -0.951792
23.000000 -0.962369
24.000000 -0.975659
25.000000 -0.994339
26.000000 -1.014746
27.000000 -1.036639
28.000000 -1.058318
29.000000 -1.060748
30.000000 -1.070905
31.000000 -1.093452
32.000000 -1.106533
33.000000 -1.135292
34.000000 -1.154506
35.000000 -1.170419
36.000000 -1.196926
37.000000 -1.203958
38.000000 -1.234236
39.000000 -1.238644
40.000000 -1.285225
41.000000 -1.309838
42.000000 -1.325294
43.000000 -1.341115
44.000000 -1.373977
45.000000 -1.393758
46.000000 -1.435001
47.000000 -1.504049
48.000000 -1.552965
49.000000 -1.615322
50.000000 -1.678199
51.000000 -1.780568
52.000000 -1.836005
53.000000 -1.904815
54.000000 -1.927087
55.000000 -2.035023
56.000000 -2.142748
57.000000 -2.312962
58.000000 -2.518760
59.000000 -2.710029
60.000000 -2.902793
61.000000 -3.142017
62.000000 -3.234683
63.000000 -3.594343
64.000000 -3.892127
65.000000 -4.001930
66.000000 -4.256721
67.000000 -4.418550
68.000000 -4.388387
69.000000 -4.818075
70.000000 -4.777302
71.000000 -5.228848
72.000000 -5.005846
73.000000 -5.179636
74.000000 -5.443832
75.000000 -5.543365
76.000000 -5.669222
77.000000 -5.706838
78.000000 -5.768466
79.000000 -6.013722
80.000000 -6.051306
81.000000 -5.972661
82.000000 -6.124904
83.000000 -6.287587
84.000000 -6.418701
85.000000 -6.336307
86.000000 -6.496004
87.000000 -6.607504
88.000000 -6.575299
89.000000 -6.689969
90.000000 -6.827579
91.000000 -6.613295
92.000000 -6.956393
93.000000 -7.105765
94.000000 -7.173871
95.000000 -7.362195
96.000000 -7.184309
97.000000 -7.205111
98.000000 -7.432029
99.000000 -7.499650
100.000000 -7.580899
101.000000 -7.552449
102.000000 -7.631511
103.000000 -7.756403
104.000000 -7.664679
105.000000 -7.816112
106.000000 -7.615329
107.000000 -7.727923
108.000000 -7.075552
109.000000 -7.813146
110.000000 -7.664818
111.000000 -7.765000
112.000000 -8.061083
113.000000 -7.943552
114.000000 -7.972423
115.000000 -8.122517
116.000000 -8.015225
117.000000 -8.178870
118.000000 -8.186630
119.000000 -7.948180
120.000000 -8.274616
121.000000 -8.315310
122.000000 -8.432992
123.000000 -8.377838
124.000000 -8.553989
125.000000 -8.488897
126.000000 -8.554584
127.000000 -8.139053
128.000000 -7.917777
129.000000 -8.490330
130.000000 -8.339117
131.000000 -8.387027
132.000000 -8.461797
133.000000 -8.467818
134.000000 -8.554014
135.000000 -8.596038
136.000000 -8.799432
137.000000 -8.429866
138.000000 -8.685793
139.000000 -8.788452
140.000000 -8.821301
141.000000 -8.841543
142.000000 -8.799656
143.000000 -8.897935
144.000000 -8.996594
145.000000 -8.831291
146.000000 -8.620278
147.000000 -8.791979
148.000000 -8.634988
149.000000 -8.654831
150.000000 -8.813603
151.000000 -8.935832
152.000000 -8.894667
153.000000 -9.050491
154.000000 -9.174112
155.000000 -8.954181
156.000000 -9.125200
157.000000 -9.153602
158.000000 -9.220283
159.000000 -9.389789
160.000000 -9.298617
161.000000 -9.268521
162.000000 -9.165651
163.000000 -9.107630
164.000000 -9.426663
165.000000 -9.324506
166.000000 -9.405934
167.000000 -9.264070
168.000000 -9.445527
169.000000 -9.463296
170.000000 -9.437800
171.000000 -9.304330
172.000000 -9.448961
173.000000 -9.467405
174.000000 -9.721228
175.000000 -9.493144
176.000000 -9.445822
177.000000 -9.645479
178.000000 -9.521117
179.000000 -9.631277
180.000000 -9.535255
181.000000 -9.440740
182.000000 -9.656400
183.000000 -9.607646
184.000000 -9.830035
185.000000 -9.736630
186.000000 -9.718351
187.000000 -9.802311
188.000000 -9.665195
189.000000 -9.684130
190.000000 -9.773704
191.000000 -9.929730
192.000000 -9.803758
193.000000 -9.860724
194.000000 -9.916543
195.000000 -9.824233
196.000000 -9.937104
197.000000 -9.824469
198.000000 -10.139357
199.000000 -9.715667
200.000000 -9.930891
201.000000 -9.967514
202.000000 -9.783369
203.000000 -9.961448
204.000000 -10.070624
205.000000 -9.924862
206.000000 -10.047366
207.000000 -10.053116
208.000000 -10.187043
209.000000 -10.033689
210.000000 -10.020644
211.000000 -10.199069
212.000000 -10.341213
213.000000 -10.330803
214.000000 -10.132613
215.000000 -10.022704
216.000000 -10.319431
217.000000 -10.273672
218.000000 -9.651682
219.000000 -10.299493
220.000000 -10.317484
221.000000 -10.104187
222.000000 -10.261936
223.000000 -10.472609
224.000000 -10.361222
225.000000 -10.461305
226.000000 -10.376762
227.000000 -10.667227
228.000000 -10.551174
229.000000 -10.469437
230.000000 -10.398917
231.000000 -10.394927
232.000000 -10.594783
233.000000 -10.444453
234.000000 -10.480529
235.000000 -10.449129
236.000000 -10.614236
237.000000 -10.571609
238.000000 -10.571427
239.000000 -10.559759
240.000000 -10.570722
241.000000 -10.696752
242.000000 -10.639742
243.000000 -10.738224
244.000000 -10.577266
245.000000 -10.142089
246.000000 -10.581633
247.000000 -10.862540
248.000000 -10.308813
249.000000 -10.752672
250.000000 -10.642055
251.000000 -10.139566
252.000000 -10.655688
253.000000 -10.397658
254.000000 -10.595272
255.000000 -10.469873
256.000000 -10.689156
257.000000 -10.333645
258.000000 -10.573950
259.000000 -10.845043
260.000000 -10.848030
261.000000 -10.890145
262.000000 -10.541567
263.000000 -10.664694
264.000000 -10.927505
265.000000 -10.740825
266.000000 -10.803690
267.000000 -10.991984
268.000000 -11.104224
269.000000 -10.878632
270.000000 -11.065916
271.000000 -11.001024
272.000000 -10.950117
273.000000 -11.123439
274.000000 -11.055749
275.000000 -10.746947
276.000000 -11.025533
277.000000 -10.950940
278.000000 -10.903008
279.000000 -11.178747
280.000000 -11.047582
281.000000 -11.084408
282.000000 -11.200864
283.000000 -11.219970
284.000000 -11.315436
285.000000 -11.131360
286.000000 -11.270054
287.000000 -10.987112
288.000000 -11.259491
289.000000 -11.273833
290.000000 -11.090030
291.000000 -11.204654
292.000000 -11.264413
293.000000 -11.248493
294.000000 -11.197153
295.000000 -11.272163
296.000000 -11.407797
297.000000 -11.168919
298.000000 -11.347465
299.000000 -11.520910
300.000000 -11.348300
301.000000 -11.467710
302.000000 -11.130001
303.000000 -11.412853
304.000000 -11.453453
305.000000 -11.484745
306.000000 -11.519814
307.000000 -10.873065
308.000000 -11.247141
309.000000 -11.425136
310.000000 -11.179203
311.000000 -11.425130
312.000000 -11.346169
313.000000 -11.432342
314.000000 -11.539679
315.000000 -11.577389
316.000000 -11.730086
317.000000 -11.386803
318.000000 -11.433897
319.000000 -11.231845
320.000000 -11.468405
321.000000 -11.558729
322.000000 -11.334660
323.000000 -11.730965
324.000000 -11.680909
325.000000 -11.430321
326.000000 -11.750658
327.000000 -11.534244
328.000000 -11.435087
329.000000 -11.362132
330.000000 -11.718169
331.000000 -11.449521
332.000000 -11.497605
333.000000 -11.629122
334.000000 -11.506305
335.000000 -11.592302
336.000000 -11.516598
337.000000 -11.433953
338.000000 -11.855541
339.000000 -11.592220
340.000000 -11.531337
341.000000 -11.630709
342.000000 -11.709617
343.000000 -11.621136
344.000000 -11.760872
345.000000 -11.706150
346.000000 -11.770702
347.000000 -11.807342
348.000000 -11.685785
349.000000 -11.812122
350.000000 -11.849091
351.000000 -11.883474
352.000000 -12.011785
353.000000 -12.037693
354.000000 -11.927935
355.000000 -11.786751
356.000000 -11.669994
357.000000 -11.698868
358.000000 -11.766748
359.000000 -11.901371
360.000000 -11.677907
361.000000 -12.054457
362.000000 -11.810980
363.000000 -12.046734
364.000000 -12.066113
365.000000 -12.042099
366.000000 -12.077716
367.000000 -12.135915
368.000000 -12.085113
369.000000 -11.956436
370.000000 -11.998625
371.000000 -11.911303
372.000000 -11.957509
373.000000 -12.116284
374.000000 -12.078930
375.000000 -12.199009
376.000000 -12.197718
377.000000 -12.021682
378.000000 -12.175923
379.000000 -11.997522
380.000000 -12.305141
381.000000 -12.030035
382.000000 -11.991968
383.000000 -12.078338
384.000000 -12.137205
385.000000 -12.270454
386.000000 -11.802393
387.000000 -12.016349
388.000000 -12.237219
389.000000 -12.164507
390.000000 -12.143005
391.000000 -12.402545
392.000000 -12.434577
393.000000 -12.300913
394.000000 -12.142494
395.000000 -12.280428
396.000000 -12.055792
397.000000 -12.048063
398.000000 -12.214632
399.000000 -12.114810
400.000000 -12.298172
401.000000 -12.060907
402.000000 -12.226852
403.000000 -12.423553
404.000000 -12.210726
405.000000 -12.456910
406.000000 -12.278659
407.000000 -12.342594
408.000000 -12.199132
409.000000 -12.516649
410.000000 -12.474953
411.000000 -12.344422
412.000000 -12.383607
413.000000 -12.409489
414.000000 -12.103470
415.000000 -12.398620
416.000000 -12.284076
417.000000 -12.152975
418.000000 -12.330591
419.000000 -12.449540
420.000000 -12.082776
421.000000 -12.394244
422.000000 -12.307167
423.000000 -12.087480
424.000000 -12.441833
425.000000 -12.276163
426.000000 -12.228134
427.000000 -12.397154
428.000000 -12.053986
429.000000 -12.543400
430.000000 -12.528706
431.000000 -12.386766
432.000000 -12.735242
433.000000 -12.375768
434.000000 -12.633777
435.000000 -12.682690
436.000000 -12.581516
437.000000 -12.830247
438.000000 -12.221605
439.000000 -11.915924
440.000000 -12.583817
441.000000 -12.015408
442.000000 -12.118103
443.000000 -12.255905
444.000000 -12.153567
445.000000 -12.243076
446.000000 -12.557585
447.000000 -12.457121
448.000000 -12.587165
449.000000 -12.306749
450.000000 -12.363866
451.000000 -12.613945
452.000000 -12.608797
453.000000 -12.534210
454.000000 -12.731422
455.000000 -12.428695
456.000000 -12.664083
457.000000 -12.548886
458.000000 -12.691972
459.000000 -12.270870
460.000000 -12.365045
461.000000 -12.727471
462.000000 -12.689755
463.000000 -12.613529
464.000000 -12.753976
465.000000 -12.721979
466.000000 -12.929295
467.000000 -12.706721
468.000000 -12.505622
469.000000 -12.577169
470.000000 -12.819043
471.000000 -12.643187
472.000000 -12.414816
473.000000 -12.802549
474.000000 -12.697682
475.000000 -12.564075
476.000000 -12.739198
477.000000 -12.660551
478.000000 -12.606293
479.000000 -12.858121
480.000000 -12.734059
481.000000 -12.681215
482.000000 -12.869357
483.000000 -12.403880
484.000000 -12.488027
485.000000 -12.674719
486.000000 -12.960221
487.000000 -12.839850
488.000000 -12.872699
489.000000 -12.679990
490.000000 -12.871135
491.000000 -12.667447
492.000000 -12.842893
493.000000 -12.641283
494.000000 -12.762376
495.000000 -12.574802
496.000000 -12.821124
497.000000 -12.575204
498.000000 -12.797978
499.000000 -13.025544
500.000000 -12.670570


==> images/data/rank_128.txt <==
1.000000 2.196039
2.000000 -0.186586
3.000000 5.503888
4.000000 2.737542
5.000000 1.813215
6.000000 2.787371
7.000000 -0.073746
8.000000 -0.052513
9.000000 0.228541
10.000000 -0.116801
11.000000 -0.482330
12.000000 -0.398738
13.000000 0.143571
14.000000 0.623525
15.000000 0.803775
16.000000 0.660693
17.000000 0.380998
18.000000 0.049610
19.000000 -0.337683
20.000000 -0.574201
21.000000 -0.637098
22.000000 -0.644965
23.000000 -0.655985
24.000000 -0.645081
25.000000 -0.663096
26.000000 -0.668012
27.000000 -0.665021
28.000000 -0.670458
29.000000 -0.671049
30.000000 -0.668524
31.000000 -0.664780
32.000000 -0.673705
33.000000 -0.674619
34.000000 -0.670473
35.000000 -0.669830
36.000000 -0.662617
37.000000 -0.667588
38.000000 -0.669915
39.000000 -0.674038
40.000000 -0.677725
41.000000 -0.678582
42.000000 -0.677622
43.000000 -0.678460
44.000000 -0.675321
45.000000 -0.677943
46.000000 -0.673127
47.000000 -0.673220
48.000000 -0.667960
49.000000 -0.670854
50.000000 -0.675112
51.000000 -0.683924
52.000000 -0.688546
53.000000 -0.690202
54.000000 -0.689724
55.000000 -0.690497
56.000000 -0.694852
57.000000 -0.701783
58.000000 -0.705595
59.000000 -0.709406
60.000000 -0.712931
61.000000 -0.723161
62.000000 -0.731869
63.000000 -0.740329
64.000000 -0.749228
65.000000 -0.757677
66.000000 -0.769457
67.000000 -0.768818
68.000000 -0.766506
69.000000 -0.779157
70.000000 -0.786455
71.000000 -0.791466
72.000000 -0.804613
73.000000 -0.814565
74.000000 -0.827794
75.000000 -0.835477
76.000000 -0.849228
77.000000 -0.861596
78.000000 -0.866690
79.000000 -0.882831
80.000000 -0.897367
81.000000 -0.896028
82.000000 -0.896795
83.000000 -0.894649
84.000000 -0.920183
85.000000 -0.925502
86.000000 -0.943248
87.000000 -0.945027
88.000000 -0.938125
89.000000 -0.943794
90.000000 -0.946966
91.000000 -0.941660
92.000000 -0.969586
93.000000 -0.973110
94.000000 -0.965074
95.000000 -0.989628
96.000000 -0.993747
97.000000 -1.013114
98.000000 -1.007640
99.000000 -1.022655
100.000000 -1.043896
101.000000 -1.038196
102.000000 -1.047920
103.000000 -1.057418
104.000000 -1.064281
105.000000 -1.083661
106.000000 -1.085889
107.000000 -1.087651
108.000000 -1.067190
109.000000 -1.054079
110.000000 -1.069701
111.000000 -1.068593
112.000000 -1.079028
113.000000 -1.088479
114.000000 -1.081844
115.000000 -1.068504
116.000000 -1.100263
117.000000 -1.111830
118.000000 -1.117457
119.000000 -1.118195
120.000000 -1.113773
121.000000 -1.109878
122.000000 -1.121329
123.000000 -1.131981
124.000000 -1.139913
125.000000 -1.149229
126.000000 -1.149036
127.000000 -1.153051
128.000000 -1.161040
129.000000 -1.171468
130.000000 -1.172241
131.000000 -1.176064
132.000000 -1.183799
133.000000 -1.187454
134.000000 -1.190336
135.000000 -1.195844
136.000000 -1.203652
137.000000 -1.197787
138.000000 -1.177306
139.000000 -1.183520
140.000000 -1.196378
141.000000 -1.208834
142.000000 -1.204350
143.000000 -1.215690
144.000000 -1.216299
145.000000 -1.221085
146.000000 -1.229451
147.000000 -1.229309
148.000000 -1.239804
149.000000 -1.234859
150.000000 -1.246196
151.000000 -1.238068
152.000000 -1.246212
153.000000 -1.254882
154.000000 -1.260211
155.000000 -1.263936
156.000000 -1.266362
157.000000 -1.280629
158.000000 -1.288102
159.000000 -1.290683
160.000000 -1.290160
161.000000 -1.304345
162.000000 -1.312175
163.000000 -1.314149
164.000000 -1.313269
165.000000 -1.323215
166.000000 -1.305697
167.000000 -1.279258
168.000000 -1.302362
169.000000 -1.299608
170.000000 -1.310119
171.000000 -1.319315
172.000000 -1.339018
173.000000 -1.353899
174.000000 -1.362615
175.000000 -1.364455
176.000000 -1.382066
177.000000 -1.397362
178.000000 -1.408966
179.000000 -1.410759
180.000000 -1.426022
181.000000 -1.443188
182.000000 -1.423675
183.000000 -1.440414
184.000000 -1.424484
185.000000 -1.474145
186.000000 -1.476107
187.000000 -1.468674
188.000000 -1.514857
189.000000 -1.529062
190.000000 -1.547015
191.000000 -1.573000
192.000000 -1.592291
193.000000 -1.597754
194.000000 -1.632662
195.000000 -1.662183
196.000000 -1.683728
197.000000 -1.705567
198.000000 -1.729273
199.000000 -1.781982
200.000000 -1.786034
201.000000 -1.797680
202.000000 -1.854056
203.000000 -1.914020
204.000000 -1.942372
205.000000 -1.984429
206.000000 -2.000002
207.000000 -2.066376
208.000000 -2.137329
209.000000 -2.023138
210.000000 -2.105433
211.000000 -2.144582
212.000000 -2.149557
213.000000 -2.245090
214.000000 -2.300888
215.000000 -2.354799
216.000000 -2.372030
217.000000 -2.499204
218.000000 -2.589969
219.000000 -2.613124
220.000000 -2.692858
221.000000 -2.791009
222.000000 -2.763585
223.000000 -2.815902
224.000000 -2.973521
225.000000 -2.955052
226.000000 -3.042898
227.000000 -3.156423
228.000000 -3.180198
229.000000 -3.307605
230.000000 -3.304221
231.000000 -3.379894
232.000000 -3.468382
233.000000 -3.506489
234.000000 -3.482664
235.000000 -3.445391
236.000000 -3.652887
237.000000 -3.721946
238.000000 -3.606637
239.000000 -3.742045
240.000000 -3.869375
241.000000 -3.897503
242.000000 -3.862465
243.000000 -3.900657
244.000000 -3.916887
245.000000 -4.121311
246.000000 -4.062047
247.000000 -4.233547
248.000000 -4.056320
249.000000 -4.399753
250.000000 -4.108925
251.000000 -4.319814
252.000000 -4.314974
253.000000 -4.349776
254.000000 -4.449084
255.000000 -4.495605
256.000000 -4.613786
257.000000 -4.672387
258.000000 -4.653009
259.000000 -4.823247
260.000000 -4.271846
261.000000 -4.930187
262.000000 -4.728728
263.000000 -4.981498
264.000000 -5.195242
265.000000 -5.030751
266.000000 -5.273682
267.000000 -5.258765
268.000000 -5.423739
269.000000 -5.271584
270.000000 -5.484809
271.000000 -5.589562
272.000000 -5.534861
273.000000 -5.628427
274.000000 -5.803832
275.000000 -5.739002
276.000000 -5.879652
277.000000 -5.469935
278.000000 -5.787607
279.000000 -5.886441
280.000000 -5.390314
281.000000 -5.750555
282.000000 -5.752310
283.000000 -5.338884
284.000000 -5.883350
285.000000 -5.602340
286.000000 -6.002638
287.000000 -6.171516
288.000000 -5.772990
289.000000 -6.166802
290.000000 -6.589850
291.000000 -6.157608
292.000000 -6.517069
293.000000 -6.454771
294.000000 -6.232926
295.000000 -6.229217
296.000000 -6.932843
297.000000 -6.989166
298.000000 -6.996455
299.000000 -7.365847
300.000000 -7.488130
301.000000 -7.506270
302.000000 -7.836924
303.000000 -8.010529
304.000000 -8.138894
305.000000 -8.277655
306.000000 -8.522605
307.000000 -8.642725
308.000000 -8.603495
309.000000 -8.989845
310.000000 -9.069810
311.000000 -9.307815
312.000000 -9.461869
313.000000 -9.722998
314.000000 -10.115215
315.000000 -9.966969
316.000000 -10.598592
317.000000 -10.544861
318.000000 -11.009884
319.000000 -11.223894
320.000000 -11.561744
321.000000 -11.564202
322.000000 -12.027740
323.000000 -12.067289
324.000000 -12.532443
325.000000 -12.378275
326.000000 -12.610631
327.000000 -12.843236
328.000000 -13.413496
329.000000 -13.320310
330.000000 -13.346924
331.000000 -13.584415
332.000000 -13.469805
333.000000 -14.421688
334.000000 -14.226544
335.000000 -14.456013
336.000000 -14.383220
337.000000 -14.896973
338.000000 -14.660175
339.000000 -14.649450
340.000000 -14.142019
341.000000 -15.139844
342.000000 -14.905673
343.000000 -14.868372
344.000000 -14.930619
345.000000 -15.170167
346.000000 -14.814806
347.000000 -15.446025
348.000000 -14.835528
349.000000 -15.676612
350.000000 -14.712468
351.000000 -15.658189
352.000000 -16.058355
353.000000 -15.385802
354.000000 -15.400190
355.000000 -15.829582
356.000000 -15.880259
357.000000 -15.341671
358.000000 -16.027781
359.000000 -14.953597
360.000000 -15.950257
361.000000 -15.805662
362.000000 -16.390926
363.000000 -15.017625
364.000000 -15.826148
365.000000 -16.129275
366.000000 -16.133555
367.000000 -15.139469
368.000000 -15.641653
369.000000 -15.974760
370.000000 -16.505850
371.000000 -16.144598
372.000000 -16.616574
373.000000 -16.615786
374.000000 -16.523053
375.000000 -16.660731
376.000000 -16.645229
377.000000 -16.646694
378.000000 -16.550802
379.000000 -17.204904
380.000000 -16.635032
381.000000 -17.222455
382.000000 -16.501914
383.000000 -17.122795
384.000000 -16.499158
385.000000 -16.992719
386.000000 -17.316634
387.000000 -16.771753
388.000000 -17.369521
389.000000 -17.094310
390.000000 -17.836752
391.000000 -17.341851
392.000000 -17.712597
393.000000 -17.136253
394.000000 -17.814920
395.000000 -17.646068
396.000000 -18.172966
397.000000 -16.872304
398.000000 -17.517119
399.000000 -17.651585
400.000000 -17.787388
401.000000 -17.257458
402.000000 -17.966065
403.000000 -17.646036
404.000000 -17.951883
405.000000 -18.184735
406.000000 -18.016544
407.000000 -17.553990
408.000000 -17.919192
409.000000 -17.612514
410.000000 -18.166785
411.000000 -18.095204
412.000000 -18.695033
413.000000 -18.726003
414.000000 -18.476628
415.000000 -18.671769
416.000000 -18.011817
417.000000 -18.680194
418.000000 -18.963419
419.000000 -19.025656
420.000000 -18.768930
421.000000 -18.216775
422.000000 -19.104975
423.000000 -19.030501
424.000000 -18.832460
425.000000 -18.486068
426.000000 -18.469824
427.000000 -17.374048
428.000000 -18.455270
429.000000 -18.393081
430.000000 -18.507722
431.000000 -19.333487
432.000000 -19.096465
433.000000 -19.624563
434.000000 -19.104944
435.000000 -19.679443
436.000000 -19.229933
437.000000 -19.373011
438.000000 -19.422081
439.000000 -19.575969
440.000000 -18.404101
441.000000 -19.129172
442.000000 -18.438183
443.000000 -19.589419
444.000000 -19.453138
445.000000 -19.996510
446.000000 -19.263995
447.000000 -19.412524
448.000000 -19.479918
449.000000 -19.882337
450.000000 -19.126175
451.000000 -20.246305
452.000000 -19.846443
453.000000 -20.518329
454.000000 -19.938409
455.000000 -19.726924
456.000000 -19.233062
457.000000 -20.050701
458.000000 -18.534143
459.000000 -19.683379
460.000000 -18.906023
461.000000 -19.557643
462.000000 -19.437745
463.000000 -19.940066
464.000000 -19.530982
465.000000 -19.585865
466.000000 -18.173064
467.000000 -19.332079
468.000000 -19.399050
469.000000 -20.020806
470.000000 -20.069129
471.000000 -20.264859
472.000000 -20.777378
473.000000 -20.775083
474.000000 -20.896576
475.000000 -19.983551
476.000000 -20.251331
477.000000 -19.945195
478.000000 -20.126262
479.000000 -19.784152
480.000000 -20.583525
481.000000 -20.320090
482.000000 -20.260092
483.000000 -20.431380
484.000000 -20.734634
485.000000 -20.997792
486.000000 -20.671554
487.000000 -20.164272
488.000000 -21.056335
489.000000 -20.948429
490.000000 -21.143465
491.000000 -21.015285
492.000000 -21.197603
493.000000 -20.865513
494.000000 -21.244730
495.000000 -21.489139
496.000000 -21.454297
497.000000 -21.163446
498.000000 -21.539595
499.000000 -19.906703
500.000000 -20.250526


==> images/data/rank_16.txt <==
1.000000 2.196039
2.000000 1.275773
3.000000 0.423631
4.000000 0.081587
5.000000 -0.465030
6.000000 -0.551836
7.000000 -0.589609
8.000000 -0.640973
9.000000 -0.640281
10.000000 -0.657096
11.000000 -0.668823
12.000000 -0.685737
13.000000 -0.685575
14.000000 -0.692662
15.000000 -0.684125
16.000000 -0.696954
17.000000 -0.702687
18.000000 -0.707234
19.000000 -0.710889
20.000000 -0.713583
21.000000 -0.723774
22.000000 -0.733433
23.000000 -0.739555
24.000000 -0.743809
25.000000 -0.752515
26.000000 -0.761764
27.000000 -0.773326
28.000000 -0.783744
29.000000 -0.790873
30.000000 -0.795575
31.000000 -0.809547
32.000000 -0.820231
33.000000 -0.830993
34.000000 -0.835744
35.000000 -0.845573
36.000000 -0.853935
37.000000 -0.863431
38.000000 -0.872270
39.000000 -0.885344
40.000000 -0.893818
41.000000 -0.900334
42.000000 -0.907814
43.000000 -0.919875
44.000000 -0.929044
45.000000 -0.938909
46.000000 -0.943633
47.000000 -0.944484
48.000000 -0.955419
49.000000 -0.974331
50.000000 -0.979398
51.000000 -0.987201
52.000000 -0.996132
53.000000 -1.010251
54.000000 -1.017970
55.000000 -1.029487
56.000000 -1.030171
57.000000 -1.009598
58.000000 -1.036857
59.000000 -1.049714
60.000000 -1.052943
61.000000 -1.059918
62.000000 -1.064600
63.000000 -1.084055
64.000000 -1.089884
65.000000 -1.094557
66.000000 -1.103651
67.000000 -1.112364
68.000000 -1.124121
69.000000 -1.130226
70.000000 -1.123438
71.000000 -1.138548
72.000000 -1.142198
73.000000 -1.146098
74.000000 -1.156644
75.000000 -1.160066
76.000000 -1.167691
77.000000 -1.167115
78.000000 -1.170967
79.000000 -1.176932
80.000000 -1.165636
81.000000 -1.188912
82.000000 -1.195969
83.000000 -1.192738
84.000000 -1.205229
85.000000 -1.206416
86.000000 -1.217834
87.000000 -1.229184
88.000000 -1.224466
89.000000 -1.218818
90.000000 -1.221343
91.000000 -1.240984
92.000000 -1.245372
93.000000 -1.246243
94.000000 -1.252184
95.000000 -1.254413
96.000000 -1.266262
97.000000 -1.267805
98.000000 -1.261350
99.000000 -1.243567
100.000000 -1.265710
101.000000 -1.274577
102.000000 -1.280484
103.000000 -1.281322
104.000000 -1.282894
105.000000 -1.302064
106.000000 -1.309608
107.000000 -1.293402
108.000000 -1.325756
109.000000 -1.340582
110.000000 -1.330208
111.000000 -1.349948
112.000000 -1.367885
113.000000 -1.367370
114.000000 -1.378508
115.000000 -1.385743
116.000000 -1.370884
117.000000 -1.376225
118.000000 -1.362131
119.000000 -1.384716
120.000000 -1.383747
121.000000 -1.401240
122.000000 -1.389885
123.000000 -1.401984
124.000000 -1.418520
125.000000 -1.419081
126.000000 -1.452046
127.000000 -1.465828
128.000000 -1.475997
129.000000 -1.487223
130.000000 -1.515612
131.000000 -1.542693
132.000000 -1.547221
133.000000 -1.572046
134.000000 -1.605088
135.000000 -1.604645
136.000000 -1.604037
137.000000 -1.544336
138.000000 -1.611712
139.000000 -1.654227
140.000000 -1.645649
141.000000 -1.692253
142.000000 -1.749389
143.000000 -1.774110
144.000000 -1.819529
145.000000 -1.908897
146.000000 -1.945848
147.000000 -1.999752
148.000000 -2.019631
149.000000 -2.052363
150.000000 -2.134507
151.000000 -2.222471
152.000000 -2.315040
153.000000 -2.379985
154.000000 -2.542567
155.000000 -2.641654
156.000000 -2.795735
157.000000 -2.908368
158.000000 -2.934123
159.000000 -2.928265
160.000000 -3.046178
161.000000 -3.292645
162.000000 -3.435939
163.000000 -3.562425
164.000000 -3.443335
165.000000 -3.764744
166.000000 -3.831858
167.000000 -4.074037
168.000000 -4.303116
169.000000 -4.507219
170.000000 -4.927103
171.000000 -5.185501
172.000000 -5.354329
173.000000 -5.714912
174.000000 -5.278158
175.000000 -6.014806
176.000000 -6.491756
177.000000 -6.109527
178.000000 -6.275145
179.000000 -7.010301
180.000000 -7.299946
181.000000 -7.963853
182.000000 -8.187058
183.000000 -8.606457
184.000000 -8.774611
185.000000 -9.380841
186.000000 -9.468538
187.000000 -9.701609
188.000000 -9.444744
189.000000 -10.051530
190.000000 -10.090008
191.000000 -10.347395
192.000000 -10.368835
193.000000 -10.551041
194.000000 -10.569400
195.000000 -10.711257
196.000000 -10.762174
197.000000 -10.466396
198.000000 -10.949366
199.000000 -11.276144
200.000000 -10.979200
201.000000 -11.120990
202.000000 -11.287751
203.000000 -11.485285
204.000000 -11.488903
205.000000 -11.492106
206.000000 -11.499963
207.000000 -11.404616
208.000000 -11.759481
209.000000 -12.036473
210.000000 -11.910332
211.000000 -11.950932
212.000000 -11.997679
213.000000 -12.169477
214.000000 -11.941451
215.000000 -12.026976
216.000000 -12.310172
217.000000 -12.261951
218.000000 -12.465707
219.000000 -11.723446
220.000000 -12.273593
221.000000 -12.445747
222.000000 -12.343097
223.000000 -12.543100
224.000000 -12.470860
225.000000 -12.638584
226.000000 -12.384146
227.000000 -12.719149
228.000000 -12.807762
229.000000 -12.504893
230.000000 -12.636743
231.000000 -12.704920
232.000000 -13.122977
233.000000 -13.253597
234.000000 -13.213646
235.000000 -13.362457
236.000000 -13.392333
237.000000 -13.655730
238.000000 -13.693858
239.000000 -13.527792
240.000000 -13.289857
241.000000 -13.568770
242.000000 -13.835151
243.000000 -14.127178
244.000000 -13.746390
245.000000 -14.053369
246.000000 -13.741686
247.000000 -14.010555
248.000000 -14.172900
249.000000 -13.577598
250.000000 -14.508787
251.000000 -14.210445
252.000000 -13.735839
253.000000 -14.631914
254.000000 -14.533929
255.000000 -14.387486
256.000000 -14.893228
257.000000 -14.897127
258.000000 -15.152188
259.000000 -15.251320
260.000000 -15.197644
261.000000 -15.729334
262.000000 -15.709002
263.000000 -15.516664
264.000000 -15.708523
265.000000 -15.180892
266.000000 -15.662604
267.000000 -14.795637
268.000000 -15.881348
269.000000 -15.774096
270.000000 -14.876028
271.000000 -15.799494
272.000000 -15.691457
273.000000 -15.491536
274.000000 -16.091371
275.000000 -15.914610
276.000000 -15.817310
277.000000 -16.252129
278.000000 -15.868540
279.000000 -16.596676
280.000000 -16.165805
281.000000 -16.408241
282.000000 -17.124679
283.000000 -16.292416
284.000000 -16.899809
285.000000 -16.348707
286.000000 -16.649018
287.000000 -16.306258
288.000000 -16.776049
289.000000 -16.750331
290.000000 -16.965136
291.000000 -16.831113
292.000000 -16.884351
293.000000 -17.084846
294.000000 -16.815184
295.000000 -16.638907
296.000000 -16.763319
297.000000 -17.345818
298.000000 -16.574416
299.000000 -16.981386
300.000000 -16.939845
301.000000 -17.750217
302.000000 -17.617769
303.000000 -16.854980
304.000000 -17.250877
305.000000 -17.439379
306.000000 -17.641607
307.000000 -17.075223
308.000000 -17.246830
309.000000 -17.581356
310.000000 -17.519977
311.000000 -17.662900
312.000000 -17.124565
313.000000 -18.079934
314.000000 -18.016252
315.000000 -17.682815
316.000000 -17.759162
317.000000 -17.832522
318.000000 -18.317449
319.000000 -18.047478
320.000000 -18.178525
321.000000 -17.815480
322.000000 -18.281223
323.000000 -18.298497
324.000000 -18.520419
325.000000 -18.267176
326.000000 -18.261226
327.000000 -18.094232
328.000000 -18.387352
329.000000 -18.313312
330.000000 -17.767113
331.000000 -18.296968
332.000000 -17.904243
333.000000 -18.420501
334.000000 -18.050017
335.000000 -18.016048
336.000000 -18.292484
337.000000 -18.634849
338.000000 -18.437461
339.000000 -18.430671
340.000000 -18.557339
341.000000 -18.382531
342.000000 -18.200068
343.000000 -18.380769
344.000000 -18.335282
345.000000 -18.569661
346.000000 -18.661102
347.000000 -18.011827
348.000000 -18.781843
349.000000 -18.837610
350.000000 -18.733918
351.000000 -18.356846
352.000000 -18.882369
353.000000 -18.541312
354.000000 -18.711952
355.000000 -18.861407
356.000000 -18.882711
357.000000 -18.904266
358.000000 -19.003875
359.000000 -19.070679
360.000000 -19.122705
361.000000 -18.768629
362.000000 -18.525394
363.000000 -18.629308
364.000000 -19.274594
365.000000 -18.939853
366.000000 -18.335251
367.000000 -19.178051
368.000000 -19.029557
369.000000 -19.227634
370.000000 -19.120234
371.000000 -19.078186
372.000000 -18.933492
373.000000 -19.119481
374.000000 -18.664511
375.000000 -19.190301
376.000000 -19.017757
377.000000 -19.322458
378.000000 -19.302448
379.000000 -19.241040
380.000000 -18.711173
381.000000 -19.313506
382.000000 -19.391912
383.000000 -19.585485
384.000000 -19.255653
385.000000 -19.130992
386.000000 -19.240680
387.000000 -19.488635
388.000000 -19.708307
389.000000 -19.595545
390.000000 -19.485678
391.000000 -19.165227
392.000000 -19.389734
393.000000 -19.249438
394.000000 -19.596576
395.000000 -19.300951
396.000000 -19.607269
397.000000 -19.196907
398.000000 -19.298890
399.000000 -19.613987
400.000000 -19.285715
401.000000 -19.799331
402.000000 -19.747376
403.000000 -19.853551
404.000000 -19.480011
405.000000 -19.356751
406.000000 -19.741353
407.000000 -20.021440
408.000000 -19.975441
409.000000 -19.813578
410.000000 -19.547182
411.000000 -20.073334
412.000000 -19.973453
413.000000 -19.948895
414.000000 -19.787610
415.000000 -19.773777
416.000000 -19.990752
417.000000 -19.758971
418.000000 -19.518735
419.000000 -19.904430
420.000000 -19.967770
421.000000 -20.113105
422.000000 -19.838512
423.000000 -19.855127
424.000000 -19.306933
425.000000 -20.174132
426.000000 -19.996787
427.000000 -20.061974
428.000000 -19.891922
429.000000 -19.971865
430.000000 -20.204828
431.000000 -20.260205
432.000000 -20.486195
433.000000 -20.032647
434.000000 -20.269049
435.000000 -20.069093
436.000000 -20.284245
437.000000 -19.570526
438.000000 -20.024964
439.000000 -20.299677
440.000000 -20.379043
441.000000 -20.137804
442.000000 -19.429533
443.000000 -20.069572
444.000000 -20.466524
445.000000 -20.256539
446.000000 -20.329081
447.000000 -20.514418
448.000000 -20.089626
449.000000 -20.142906
450.000000 -20.287123
451.000000 -20.359862
452.000000 -20.098375
453.000000 -20.660324
454.000000 -20.615058
455.000000 -20.573398
456.000000 -20.417055
457.000000 -20.480329
458.000000 -20.441600
459.000000 -20.502287
460.000000 -20.157820
461.000000 -20.359756
462.000000 -20.587331
463.000000 -20.415969
464.000000 -20.534711
465.000000 -20.447162
466.000000 -20.406476
467.000000 -20.067172
468.000000 -20.644873
469.000000 -20.654968
470.000000 -20.628786
471.000000 -20.559428
472.000000 -20.587665
473.000000 -20.544156
474.000000 -20.814724
475.000000 -20.758655
476.000000 -20.943490
477.000000 -20.547926
478.000000 -20.708749
479.000000 -20.506737
480.000000 -21.014517
481.000000 -21.149116
482.000000 -20.913987
483.000000 -20.114488
484.000000 -20.851707
485.000000 -21.005557
486.000000 -20.540302
487.000000 -20.684646
488.000000 -20.907123
489.000000 -20.856404
490.000000 -20.788739
491.000000 -21.006802
492.000000 -21.179456
493.000000 -20.567118
494.000000 -20.917412
495.000000 -21.018838
496.000000 -21.139031
497.000000 -20.939122
498.000000 -20.843129
499.000000 -20.210328
500.000000 -20.165751


==> images/data/rank_2.txt <==
1.000000 2.196039
2.000000 1.811355
3.000000 -0.043876
4.000000 -0.335972
5.000000 -0.414691
6.000000 -0.587068
7.000000 -0.631284
8.000000 -0.625885
9.000000 -0.642544
10.000000 -0.654731
11.000000 -0.666522
12.000000 -0.675807
13.000000 -0.673831
14.000000 -0.669956
15.000000 -0.671035
16.000000 -0.674234
17.000000 -0.678430
18.000000 -0.689165
19.000000 -0.698153
20.000000 -0.690861
21.000000 -0.713538
22.000000 -0.720856
23.000000 -0.749405
24.000000 -0.749462
25.000000 -0.757516
26.000000 -0.775130
27.000000 -0.776833
28.000000 -0.792248
29.000000 -0.801616
30.000000 -0.818686
31.000000 -0.843354
32.000000 -0.850232
33.000000 -0.865649
34.000000 -0.871928
35.000000 -0.891951
36.000000 -0.910788
37.000000 -0.914726
38.000000 -0.873991
39.000000 -0.859725
40.000000 -0.902036
41.000000 -0.901612
42.000000 -0.921359
43.000000 -0.933278
44.000000 -0.948109
45.000000 -0.963875
46.000000 -0.976640
47.000000 -1.000889
48.000000 -1.008576
49.000000 -1.003035
50.000000 -1.014521
51.000000 -1.031978
52.000000 -1.028950
53.000000 -1.048821
54.000000 -1.055717
55.000000 -1.071107
56.000000 -1.085395
57.000000 -1.097186
58.000000 -1.108296
59.000000 -1.118539
60.000000 -1.129487
61.000000 -1.136432
62.000000 -1.146399
63.000000 -1.150640
64.000000 -1.155803
65.000000 -1.143190
66.000000 -1.132135
67.000000 -1.150003
68.000000 -1.140723
69.000000 -1.165161
70.000000 -1.170576
71.000000 -1.179470
72.000000 -1.190703
73.000000 -1.202361
74.000000 -1.210399
75.000000 -1.215722
76.000000 -1.221183
77.000000 -1.231103
78.000000 -1.234671
79.000000 -1.227412
80.000000 -1.212055
81.000000 -1.238217
82.000000 -1.246941
83.000000 -1.248113
84.000000 -1.257934
85.000000 -1.278478
86.000000 -1.270131
87.000000 -1.261041
88.000000 -1.252259
89.000000 -1.277807
90.000000 -1.285712
91.000000 -1.293535
92.000000 -1.299002
93.000000 -1.304602
94.000000 -1.321105
95.000000 -1.326423
96.000000 -1.334722
97.000000 -1.312359
98.000000 -1.324050
99.000000 -1.355078
100.000000 -1.355742
101.000000 -1.376744
102.000000 -1.380165
103.000000 -1.398457
104.000000 -1.415320
105.000000 -1.431474
106.000000 -1.440912
107.000000 -1.450027
108.000000 -1.455852
109.000000 -1.485005
110.000000 -1.504649
111.000000 -1.496071
112.000000 -1.492901
113.000000 -1.504583
114.000000 -1.553688
115.000000 -1.588507
116.000000 -1.576595
117.000000 -1.618764
118.000000 -1.674146
119.000000 -1.649491
120.000000 -1.700881
121.000000 -1.745063
122.000000 -1.795688
123.000000 -1.826642
124.000000 -1.890943
125.000000 -1.917265
126.000000 -2.019713
127.000000 -2.143628
128.000000 -2.184908
129.000000 -2.266213
130.000000 -2.360042
131.000000 -2.442309
132.000000 -2.393865
133.000000 -2.642747
134.000000 -2.775911
135.000000 -2.780350
136.000000 -2.731635
137.000000 -2.883375
138.000000 -3.043984
139.000000 -3.143407
140.000000 -3.164990
141.000000 -3.397711
142.000000 -3.635263
143.000000 -3.608642
144.000000 -3.390231
145.000000 -3.356583
146.000000 -3.476116
147.000000 -3.634682
148.000000 -3.736562
149.000000 -4.061037
150.000000 -4.288620
151.000000 -4.549037
152.000000 -4.719325
153.000000 -5.150134
154.000000 -5.470724
155.000000 -5.703717
156.000000 -6.102622
157.000000 -5.923627
158.000000 -6.161385
159.000000 -6.610908
160.000000 -6.558325
161.000000 -6.034849
162.000000 -6.592832
163.000000 -6.656246
164.000000 -6.857505
165.000000 -6.716441
166.000000 -6.996490
167.000000 -6.515122
168.000000 -6.513702
169.000000 -6.309774
170.000000 -6.342668
171.000000 -6.313889
172.000000 -6.873409
173.000000 -6.583310
174.000000 -6.726082
175.000000 -7.154764
176.000000 -7.150792
177.000000 -7.295645
178.000000 -7.464116
179.000000 -7.332968
180.000000 -7.610080
181.000000 -7.734764
182.000000 -7.822694
183.000000 -7.826671
184.000000 -7.990112
185.000000 -8.010139
186.000000 -8.037847
187.000000 -8.119989
188.000000 -8.202728
189.000000 -8.287214
190.000000 -8.144108
191.000000 -8.378182
192.000000 -8.309732
193.000000 -8.195878
194.000000 -8.119227
195.000000 -8.378458
196.000000 -8.276041
197.000000 -8.249159
198.000000 -8.453581
199.000000 -8.344217
200.000000 -8.579597
201.000000 -8.489548
202.000000 -8.459707
203.000000 -8.581432
204.000000 -8.597051
205.000000 -8.500860
206.000000 -8.672689
207.000000 -8.667349
208.000000 -8.688241
209.000000 -8.812412
210.000000 -8.568331
211.000000 -8.588822
212.000000 -8.761206
213.000000 -8.840269
214.000000 -8.752630
215.000000 -8.557073
216.000000 -8.641214
217.000000 -8.480501
218.000000 -8.621134
219.000000 -8.594819
220.000000 -8.837800
221.000000 -8.845239
222.000000 -8.741555
223.000000 -8.957092
224.000000 -9.060011
225.000000 -8.911088
226.000000 -9.031324
227.000000 -9.122985
228.000000 -9.075123
229.000000 -9.073596
230.000000 -9.172116
231.000000 -9.251485
232.000000 -9.260495
233.000000 -9.297873
234.000000 -9.275890
235.000000 -9.178618
236.000000 -9.101110
237.000000 -9.198869
238.000000 -9.331809
239.000000 -9.195008
240.000000 -9.265496
241.000000 -9.228964
242.000000 -9.381848
243.000000 -9.090766
244.000000 -8.258763
245.000000 -8.737513
246.000000 -8.917896
247.000000 -8.946912
248.000000 -8.876868
249.000000 -8.916659
250.000000 -9.061106
251.000000 -9.086348
252.000000 -9.229782
253.000000 -9.229366
254.000000 -9.376624
255.000000 -9.403030
256.000000 -9.518028
257.000000 -9.618919
258.000000 -9.667546
259.000000 -9.696134
260.000000 -9.625426
261.000000 -9.745227
262.000000 -9.792651
263.000000 -9.849931
264.000000 -9.581232
265.000000 -9.519173
266.000000 -9.613926
267.000000 -9.962839
268.000000 -9.648690
269.000000 -9.589948
270.000000 -9.763895
271.000000 -9.887358
272.000000 -9.827110
273.000000 -9.691497
274.000000 -9.813438
275.000000 -9.917370
276.000000 -9.785409
277.000000 -9.756482
278.000000 -9.696486
279.000000 -9.973844
280.000000 -9.894260
281.000000 -10.005681
282.000000 -10.032261
283.000000 -10.018527
284.000000 -9.950378
285.000000 -10.155528
286.000000 -10.117874
287.000000 -10.061242
288.000000 -10.203148
289.000000 -10.225418
290.000000 -10.096265
291.000000 -10.114787
292.000000 -10.091177
293.000000 -10.056217
294.000000 -10.247106
295.000000 -10.376694
296.000000 -10.308444
297.000000 -10.145708
298.000000 -10.352316
299.000000 -10.306011
300.000000 -10.348218
301.000000 -10.333276
302.000000 -10.135181
303.000000 -10.208811
304.000000 -10.334887
305.000000 -10.251539
306.000000 -10.521353
307.000000 -10.289898
308.000000 -10.532513
309.000000 -10.512500
310.000000 -10.433027
311.000000 -10.463510
312.000000 -10.218239
313.000000 -10.677862
314.000000 -10.439094
315.000000 -10.545208
316.000000 -10.712035
317.000000 -10.204120
318.000000 -10.142689
319.000000 -10.474263
320.000000 -10.284947
321.000000 -10.565479
322.000000 -10.657138
323.000000 -10.445453
324.000000 -10.810320
325.000000 -10.390371
326.000000 -10.630878
327.000000 -10.678926
328.000000 -10.692243
329.000000 -10.954594
330.000000 -10.739525
331.000000 -10.755064
332.000000 -10.919059
333.000000 -10.702544
334.000000 -10.977425
335.000000 -10.716634
336.000000 -10.644585
337.000000 -10.676486
338.000000 -10.852101
339.000000 -10.837721
340.000000 -10.968388
341.000000 -10.844267
342.000000 -11.022937
343.000000 -11.121805
344.000000 -10.856687
345.000000 -11.096832
346.000000 -11.151386
347.000000 -11.125234
348.000000 -11.107918
349.000000 -10.928321
350.000000 -11.002944
351.000000 -10.937357
352.000000 -11.066655
353.000000 -11.166707
354.000000 -10.797085
355.000000 -11.197156
356.000000 -11.012671
357.000000 -10.488953
358.000000 -10.972236
359.000000 -11.099060
360.000000 -11.289097
361.000000 -10.822372
362.000000 -11.181205
363.000000 -11.355111
364.000000 -11.230671
365.000000 -10.772619
366.000000 -11.120365
367.000000 -11.191720
368.000000 -11.153847
369.000000 -11.069862
370.000000 -11.398564
371.000000 -11.399392
372.000000 -11.274560
373.000000 -11.388206
374.000000 -11.339314
375.000000 -11.593080
376.000000 -11.685444
377.000000 -11.417377
378.000000 -11.425717
379.000000 -10.995470
380.000000 -11.333667
381.000000 -11.424231
382.000000 -11.048076
383.000000 -11.571424
384.000000 -11.620540
385.000000 -11.374765
386.000000 -11.562960
387.000000 -11.578925
388.000000 -11.410391
389.000000 -11.421173
390.000000 -11.476649
391.000000 -11.280367
392.000000 -11.526150
393.000000 -11.876563
394.000000 -11.989141
395.000000 -11.825081
396.000000 -11.816206
397.000000 -11.830917
398.000000 -11.779075
399.000000 -11.624944
400.000000 -11.527010
401.000000 -11.714950
402.000000 -11.534929
403.000000 -11.634300
404.000000 -11.558360
405.000000 -11.851980
406.000000 -11.661448
407.000000 -11.591818
408.000000 -11.855680
409.000000 -11.457967
410.000000 -11.724976
411.000000 -11.999289
412.000000 -11.952829
413.000000 -11.912001
414.000000 -12.005845
415.000000 -11.976513
416.000000 -12.132506
417.000000 -12.093861
418.000000 -11.777959
419.000000 -11.724055
420.000000 -11.964234
421.000000 -11.961570
422.000000 -12.052085
423.000000 -11.961900
424.000000 -12.171544
425.000000 -11.958786
426.000000 -11.940752
427.000000 -11.722478
428.000000 -11.867824
429.000000 -12.339110
430.000000 -11.774388
431.000000 -12.287581
432.000000 -12.161036
433.000000 -12.419355
434.000000 -12.474683
435.000000 -12.366520
436.000000 -11.998968
437.000000 -12.183946
438.000000 -12.042200
439.000000 -12.359409
440.000000 -12.153868
441.000000 -12.371985
442.000000 -12.226408
443.000000 -12.291578
444.000000 -12.441296
445.000000 -12.697423
446.000000 -12.241974
447.000000 -12.120238
448.000000 -12.457092
449.000000 -12.485341
450.000000 -12.612709
451.000000 -12.335563
452.000000 -12.547424
453.000000 -11.885722
454.000000 -12.615511
455.000000 -12.447652
456.000000 -12.023769
457.000000 -12.321867
458.000000 -12.212242
459.000000 -12.668702
460.000000 -12.619404
461.000000 -12.725038
462.000000 -12.321154
463.000000 -12.394392
464.000000 -12.498828
465.000000 -12.453700
466.000000 -12.580366
467.000000 -12.764334
468.000000 -12.506877
469.000000 -12.568935
470.000000 -12.733868
471.000000 -12.532945
472.000000 -12.566156
473.000000 -12.976320
474.000000 -12.859604
475.000000 -12.863410
476.000000 -12.782066
477.000000 -12.866829
478.000000 -12.520008
479.000000 -13.028902
480.000000 -12.851071
481.000000 -12.851551
482.000000 -12.966674
483.000000 -12.932312
484.000000 -12.989554
485.000000 -12.623518
486.000000 -12.559448
487.000000 -12.619473
488.000000 -13.024718
489.000000 -12.450043
490.000000 -12.803756
491.000000 -12.649863
492.000000 -12.800669
493.000000 -13.263716
494.000000 -13.067174
495.000000 -12.850208
496.000000 -12.991393
497.000000 -12.768756
498.000000 -12.630494
499.000000 -12.702565
500.000000 -12.775815


==> images/data/rank_256.txt <==
1.000000 2.196039
2.000000 0.617197
3.000000 7.792091
4.000000 4.027952
5.000000 1.284655
6.000000 10.240699
7.000000 7.995040
8.000000 0.749350
9.000000 1.209067
10.000000 0.952479
11.000000 1.604577
12.000000 3.957184
13.000000 5.571979
14.000000 5.439161
15.000000 3.366307
16.000000 1.465929
17.000000 0.482488
18.000000 -0.002064
19.000000 -0.108479
20.000000 -0.353772
21.000000 0.508984
22.000000 0.124944
23.000000 -0.166776
24.000000 -0.306265
25.000000 -0.176654
26.000000 -0.422948
27.000000 -0.545964
28.000000 -0.387952
29.000000 -0.513886
30.000000 -0.452491
31.000000 -0.443745
32.000000 -0.310154
33.000000 -0.440401
34.000000 -0.575640
35.000000 -0.579710
36.000000 -0.619982
37.000000 -0.579708
38.000000 -0.578912
39.000000 -0.573139
40.000000 -0.562451
41.000000 -0.604135
42.000000 -0.622157
43.000000 -0.642617
44.000000 -0.670432
45.000000 -0.662501
46.000000 -0.661329
47.000000 -0.657361
48.000000 -0.648868
49.000000 -0.664112
50.000000 -0.666125
51.000000 -0.659802
52.000000 -0.663681
53.000000 -0.663450
54.000000 -0.668039
55.000000 -0.675356
56.000000 -0.674703
57.000000 -0.675840
58.000000 -0.676089
59.000000 -0.674160
60.000000 -0.676805
61.000000 -0.677398
62.000000 -0.675822
63.000000 -0.677193
64.000000 -0.677411
65.000000 -0.676382
66.000000 -0.676495
67.000000 -0.676292
68.000000 -0.677277
69.000000 -0.679418
70.000000 -0.679254
71.000000 -0.679152
72.000000 -0.679951
73.000000 -0.679600
74.000000 -0.679541
75.000000 -0.679866
76.000000 -0.679948
77.000000 -0.680429
78.000000 -0.680185
79.000000 -0.679644
80.000000 -0.680167
81.000000 -0.680227
82.000000 -0.679989
83.000000 -0.680324
84.000000 -0.680373
85.000000 -0.680428
86.000000 -0.680501
87.000000 -0.680453
88.000000 -0.680692
89.000000 -0.680717
90.000000 -0.680670
91.000000 -0.680864
92.000000 -0.680873
93.000000 -0.680908
94.000000 -0.681015
95.000000 -0.681006
96.000000 -0.681075
97.000000 -0.681085
98.000000 -0.681155
99.000000 -0.681297
100.000000 -0.681326
101.000000 -0.681418
102.000000 -0.681568
103.000000 -0.681678
104.000000 -0.681845
105.000000 -0.681944
106.000000 -0.682113
107.000000 -0.682309
108.000000 -0.682424
109.000000 -0.682589
110.000000 -0.682681
111.000000 -0.682783
112.000000 -0.682951
113.000000 -0.683108
114.000000 -0.683218
115.000000 -0.683354
116.000000 -0.683479
117.000000 -0.683662
118.000000 -0.683827
119.000000 -0.684003
120.000000 -0.684204
121.000000 -0.684427
122.000000 -0.684699
123.000000 -0.685030
124.000000 -0.685381
125.000000 -0.685748
126.000000 -0.686102
127.000000 -0.686407
128.000000 -0.686720
129.000000 -0.687057
130.000000 -0.687396
131.000000 -0.687739
132.000000 -0.688125
133.000000 -0.688559
134.000000 -0.689044
135.000000 -0.689591
136.000000 -0.690220
137.000000 -0.690945
138.000000 -0.691686
139.000000 -0.692445
140.000000 -0.693206
141.000000 -0.694031
142.000000 -0.694854
143.000000 -0.695703
144.000000 -0.696585
145.000000 -0.697524
146.000000 -0.698467
147.000000 -0.699352
148.000000 -0.700180
149.000000 -0.700944
150.000000 -0.701755
151.000000 -0.702587
152.000000 -0.703500
153.000000 -0.704522
154.000000 -0.705654
155.000000 -0.706953
156.000000 -0.708343
157.000000 -0.709812
158.000000 -0.711189
159.000000 -0.712810
160.000000 -0.714329
161.000000 -0.715935
162.000000 -0.717640
163.000000 -0.719489
164.000000 -0.721319
165.000000 -0.723291
166.000000 -0.725191
167.000000 -0.726914
168.000000 -0.729177
169.000000 -0.730882
170.000000 -0.732941
171.000000 -0.734327
172.000000 -0.736367
173.000000 -0.737904
174.000000 -0.739666
175.000000 -0.740845
176.000000 -0.742445
177.000000 -0.744580
178.000000 -0.746550
179.000000 -0.748237
180.000000 -0.749654
181.000000 -0.751229
182.000000 -0.753432
183.000000 -0.756026
184.000000 -0.758147
185.000000 -0.760591
186.000000 -0.761977
187.000000 -0.765913
188.000000 -0.767926
189.000000 -0.772483
190.000000 -0.776309
191.000000 -0.780117
192.000000 -0.784602
193.000000 -0.788975
194.000000 -0.794603
195.000000 -0.798786
196.000000 -0.803475
197.000000 -0.809418
198.000000 -0.814580
199.000000 -0.820489
200.000000 -0.827551
201.000000 -0.833159
202.000000 -0.841645
203.000000 -0.837324
204.000000 -0.844284
205.000000 -0.844326
206.000000 -0.857106
207.000000 -0.867044
208.000000 -0.871715
209.000000 -0.885312
210.000000 -0.892572
211.000000 -0.900511
212.000000 -0.911240
213.000000 -0.929023
214.000000 -0.933694
215.000000 -0.949765
216.000000 -0.947210
217.000000 -0.957403
218.000000 -0.965507
219.000000 -0.954365
220.000000 -0.962749
221.000000 -0.970545
222.000000 -0.977440
223.000000 -0.986762
224.000000 -0.996446
225.000000 -0.999927
226.000000 -1.003685
227.000000 -1.017078
228.000000 -1.013772
229.000000 -1.027793
230.000000 -1.034281
231.000000 -1.039726
232.000000 -1.050527
233.000000 -1.039871
234.000000 -1.052908
235.000000 -1.054568
236.000000 -1.065975
237.000000 -1.069974
238.000000 -1.063634
239.000000 -1.077193
240.000000 -1.074410
241.000000 -1.089225
242.000000 -1.091807
243.000000 -1.095241
244.000000 -1.102949
245.000000 -1.108999
246.000000 -1.109278
247.000000 -1.109827
248.000000 -1.114634
249.000000 -1.124454
250.000000 -1.128845
251.000000 -1.123615
252.000000 -1.117315
253.000000 -1.104735
254.000000 -1.123020
255.000000 -1.124778
256.000000 -1.122283
257.000000 -1.127122
258.000000 -1.136100
259.000000 -1.128984
260.000000 -1.140832
261.000000 -1.141681
262.000000 -1.151749
263.000000 -1.148354
264.000000 -1.145024
265.000000 -1.155246
266.000000 -1.164598
267.000000 -1.156485
268.000000 -1.162065
269.000000 -1.171816
270.000000 -1.169401
271.000000 -1.175192
272.000000 -1.178057
273.000000 -1.177326
274.000000 -1.193780
275.000000 -1.193843
276.000000 -1.182331
277.000000 -1.193989
278.000000 -1.198212
279.000000 -1.195055
280.000000 -1.200202
281.000000 -1.200961
282.000000 -1.186724
283.000000 -1.206118
284.000000 -1.198974
285.000000 -1.214460
286.000000 -1.204575
287.000000 -1.228386
288.000000 -1.233479
289.000000 -1.209302
290.000000 -1.201703
291.000000 -1.216573
292.000000 -1.226480
293.000000 -1.240813
294.000000 -1.224257
295.000000 -1.248127
296.000000 -1.246629
297.000000 -1.260470
298.000000 -1.270265
299.000000 -1.223283
300.000000 -1.214720
301.000000 -1.145703
302.000000 -1.120042
303.000000 -1.099548
304.000000 -1.150770
305.000000 -1.161230
306.000000 -1.168254
307.000000 -1.170582
308.000000 -1.211528
309.000000 -1.219605
310.000000 -1.217106
311.000000 -1.235014
312.000000 -1.228068
313.000000 -1.239598
314.000000 -1.246263
315.000000 -1.266186
316.000000 -1.262358
317.000000 -1.275580
318.000000 -1.284765
319.000000 -1.293087
320.000000 -1.295492
321.000000 -1.306972
322.000000 -1.313096
323.000000 -1.321594
324.000000 -1.331367
325.000000 -1.338063
326.000000 -1.344527
327.000000 -1.355232
328.000000 -1.362878
329.000000 -1.365609
330.000000 -1.364065
331.000000 -1.363663
332.000000 -1.366978
333.000000 -1.376523
334.000000 -1.381985
335.000000 -1.358305
336.000000 -1.363895
337.000000 -1.395763
338.000000 -1.371071
339.000000 -1.365994
340.000000 -1.388366
341.000000 -1.378157
342.000000 -1.391005
343.000000 -1.399233
344.000000 -1.418676
345.000000 -1.422170
346.000000 -1.437916
347.000000 -1.435177
348.000000 -1.441119
349.000000 -1.446491
350.000000 -1.467663
351.000000 -1.437575
352.000000 -1.470018
353.000000 -1.480539
354.000000 -1.484288
355.000000 -1.484139
356.000000 -1.495634
357.000000 -1.503298
358.000000 -1.517956
359.000000 -1.527792
360.000000 -1.540531
361.000000 -1.554711
362.000000 -1.555900
363.000000 -1.560497
364.000000 -1.537368
365.000000 -1.540532
366.000000 -1.575365
367.000000 -1.584149
368.000000 -1.583788
369.000000 -1.576390
370.000000 -1.613186
371.000000 -1.606014
372.000000 -1.623493
373.000000 -1.618753
374.000000 -1.641255
375.000000 -1.652615
376.000000 -1.655269
377.000000 -1.667773
378.000000 -1.672488
379.000000 -1.701656
380.000000 -1.671437
381.000000 -1.710322
382.000000 -1.670080
383.000000 -1.703163
384.000000 -1.728662
385.000000 -1.688780
386.000000 -1.769089
387.000000 -1.762597
388.000000 -1.738043
389.000000 -1.803532
390.000000 -1.811664
391.000000 -1.830951
392.000000 -1.873270
393.000000 -1.863888
394.000000 -1.888550
395.000000 -1.910600
396.000000 -1.911997
397.000000 -1.963137
398.000000 -1.981369
399.000000 -1.997621
400.000000 -1.990156
401.000000 -2.058216
402.000000 -2.082756
403.000000 -2.092693
404.000000 -2.078182
405.000000 -2.163083
406.000000 -2.163396
407.000000 -2.251368
408.000000 -2.213394
409.000000 -2.284757
410.000000 -2.139803
411.000000 -2.095109
412.000000 -2.265712
413.000000 -2.137927
414.000000 -2.045480
415.000000 -2.055635
416.000000 -2.214335
417.000000 -2.167311
418.000000 -2.187288
419.000000 -2.161693
420.000000 -2.344700
421.000000 -2.395953
422.000000 -2.285362
423.000000 -2.455830
424.000000 -2.510477
425.000000 -2.537892
426.000000 -2.593149
427.000000 -2.580770
428.000000 -2.720832
429.000000 -2.718033
430.000000 -2.757744
431.000000 -2.821727
432.000000 -2.797866
433.000000 -2.935726
434.000000 -2.969656
435.000000 -3.016759
436.000000 -3.027107
437.000000 -2.960964
438.000000 -3.123903
439.000000 -3.119417
440.000000 -3.103441
441.000000 -3.256816
442.000000 -3.252130
443.000000 -3.309208
444.000000 -3.398404
445.000000 -3.402977
446.000000 -3.545454
447.000000 -3.495710
448.000000 -3.735986
449.000000 -3.501407
450.000000 -3.638005
451.000000 -3.812858
452.000000 -3.867895
453.000000 -3.938371
454.000000 -3.813552
455.000000 -3.969330
456.000000 -3.970205
457.000000 -4.144259
458.000000 -4.250663
459.000000 -4.205086
460.000000 -4.380194
461.000000 -4.153813
462.000000 -4.456541
463.000000 -4.495772
464.000000 -4.339675
465.000000 -4.679288
466.000000 -4.650185
467.000000 -4.537519
468.000000 -4.812020
469.000000 -4.955336
470.000000 -4.851948
471.000000 -5.088890
472.000000 -5.210127
473.000000 -5.264382
474.000000 -5.425980
475.000000 -5.597982
476.000000 -5.717552
477.000000 -5.754251
478.000000 -6.001772
479.000000 -5.971775
480.000000 -6.353184
481.000000 -6.317034
482.000000 -6.342196
483.000000 -6.863968
484.000000 -6.593792
485.000000 -7.117500
486.000000 -7.022864
487.000000 -7.570865
488.000000 -7.670944
489.000000 -7.723052
490.000000 -8.025399
491.000000 -7.198226
492.000000 -7.991034
493.000000 -8.337943
494.000000 -7.684247
495.000000 -8.477211
496.000000 -8.601134
497.000000 -7.941236
498.000000 -9.272345
499.000000 -8.407219
500.000000 -8.725255


==> images/data/rank_32.txt <==
1.000000 2.196039
2.000000 0.749559
3.000000 0.348260
4.000000 -0.357324
5.000000 -0.519607
6.000000 -0.604976
7.000000 -0.652953
8.000000 -0.450579
9.000000 -0.639511
10.000000 -0.713860
11.000000 -0.625909
12.000000 -0.634587
13.000000 -0.675879
14.000000 -0.704042
15.000000 -0.767082
16.000000 -0.738583
17.000000 -0.694823
18.000000 -0.790937
19.000000 -0.836957
20.000000 -0.848598
21.000000 -0.848115
22.000000 -0.864309
23.000000 -0.887610
24.000000 -0.893213
25.000000 -0.864696
26.000000 -0.842895
27.000000 -0.866818
28.000000 -0.908237
29.000000 -0.950232
30.000000 -0.973842
31.000000 -0.983258
32.000000 -0.991802
33.000000 -0.992022
34.000000 -1.008231
35.000000 -1.028967
36.000000 -1.049475
37.000000 -1.064641
38.000000 -1.076091
39.000000 -1.086866
40.000000 -1.095739
41.000000 -1.107134
42.000000 -1.121309
43.000000 -1.133352
44.000000 -1.147453
45.000000 -1.149066
46.000000 -1.160503
47.000000 -1.176460
48.000000 -1.186664
49.000000 -1.200581
50.000000 -1.213615
51.000000 -1.224722
52.000000 -1.227263
53.000000 -1.236533
54.000000 -1.251514
55.000000 -1.254079
56.000000 -1.268253
57.000000 -1.276688
58.000000 -1.283800
59.000000 -1.293527
60.000000 -1.302649
61.000000 -1.307312
62.000000 -1.304989
63.000000 -1.310697
64.000000 -1.273313
65.000000 -1.313679
66.000000 -1.322328
67.000000 -1.285691
68.000000 -1.335648
69.000000 -1.339389
70.000000 -1.346678
71.000000 -1.361393
72.000000 -1.378181
73.000000 -1.384703
74.000000 -1.393376
75.000000 -1.410259
76.000000 -1.414600
77.000000 -1.435847
78.000000 -1.452067
79.000000 -1.456069
80.000000 -1.473613
81.000000 -1.480977
82.000000 -1.492456
83.000000 -1.512396
84.000000 -1.509060
85.000000 -1.540936
86.000000 -1.522550
87.000000 -1.562210
88.000000 -1.552249
89.000000 -1.599737
90.000000 -1.599822
91.000000 -1.602872
92.000000 -1.634640
93.000000 -1.628170
94.000000 -1.672323
95.000000 -1.689880
96.000000 -1.715981
97.000000 -1.718496
98.000000 -1.744706
99.000000 -1.753076
100.000000 -1.720645
101.000000 -1.770513
102.000000 -1.733076
103.000000 -1.816183
104.000000 -1.807269
105.000000 -1.822641
106.000000 -1.850608
107.000000 -1.865437
108.000000 -1.904769
109.000000 -1.907744
110.000000 -1.927158
111.000000 -1.957825
112.000000 -1.993453
113.000000 -2.018072
114.000000 -2.039943
115.000000 -2.084099
116.000000 -2.084885
117.000000 -2.113241
118.000000 -2.067435
119.000000 -2.191681
120.000000 -2.216904
121.000000 -2.247504
122.000000 -2.304317
123.000000 -2.306266
124.000000 -2.333223
125.000000 -2.405199
126.000000 -2.290811
127.000000 -2.485177
128.000000 -2.551681
129.000000 -2.490292
130.000000 -2.670485
131.000000 -2.755289
132.000000 -2.638957
133.000000 -2.833972
134.000000 -2.881708
135.000000 -2.833523
136.000000 -2.934588
137.000000 -3.099862
138.000000 -3.234560
139.000000 -3.276705
140.000000 -3.415533
141.000000 -3.612383
142.000000 -3.683645
143.000000 -3.841710
144.000000 -4.050038
145.000000 -4.020208
146.000000 -4.131545
147.000000 -4.471898
148.000000 -4.675419
149.000000 -4.934003
150.000000 -4.902361
151.000000 -5.427487
152.000000 -5.305178
153.000000 -5.820039
154.000000 -6.124606
155.000000 -6.429676
156.000000 -6.629062
157.000000 -6.364041
158.000000 -4.731177
159.000000 -6.464335
160.000000 -6.359301
161.000000 -6.596582
162.000000 -6.944381
163.000000 -7.042071
164.000000 -7.061890
165.000000 -7.330314
166.000000 -7.536443
167.000000 -7.633696
168.000000 -7.827391
169.000000 -7.953928
170.000000 -7.979215
171.000000 -8.230834
172.000000 -8.246117
173.000000 -8.214291
174.000000 -8.098707
175.000000 -8.602107
176.000000 -8.632220
177.000000 -8.487375
178.000000 -8.739610
179.000000 -8.848222
180.000000 -8.545762
181.000000 -8.938801
182.000000 -8.972767
183.000000 -9.091760
184.000000 -9.379303
185.000000 -9.492833
186.000000 -9.526168
187.000000 -9.661125
188.000000 -9.253411
189.000000 -9.554626
190.000000 -9.546169
191.000000 -9.215849
192.000000 -9.151805
193.000000 -10.141445
194.000000 -10.206120
195.000000 -9.703953
196.000000 -10.540950
197.000000 -10.829309
198.000000 -10.824814
199.000000 -10.843533
200.000000 -10.969636
201.000000 -10.793340
202.000000 -11.002401
203.000000 -11.048821
204.000000 -11.068690
205.000000 -11.577178
206.000000 -11.202334
207.000000 -11.380651
208.000000 -11.190322
209.000000 -12.008759
210.000000 -11.835914
211.000000 -11.773352
212.000000 -12.115978
213.000000 -12.025666
214.000000 -12.334287
215.000000 -12.482401
216.000000 -12.617772
217.000000 -12.244610
218.000000 -12.638900
219.000000 -12.727510
220.000000 -12.830423
221.000000 -12.054983
222.000000 -12.823318
223.000000 -12.317848
224.000000 -12.254821
225.000000 -12.540935
226.000000 -12.395313
227.000000 -12.882780
228.000000 -13.329292
229.000000 -13.362635
230.000000 -13.525556
231.000000 -13.752786
232.000000 -13.558745
233.000000 -13.668063
234.000000 -13.928222
235.000000 -13.675901
236.000000 -13.341695
237.000000 -14.007476
238.000000 -13.707111
239.000000 -12.925366
240.000000 -14.225063
241.000000 -13.480123
242.000000 -13.652600
243.000000 -13.935304
244.000000 -13.641634
245.000000 -13.901494
246.000000 -14.872368
247.000000 -13.803269
248.000000 -14.552893
249.000000 -14.900113
250.000000 -13.597135
251.000000 -14.886262
252.000000 -13.319675
253.000000 -14.651788
254.000000 -14.529704
255.000000 -15.107815
256.000000 -15.157777
257.000000 -14.658195
258.000000 -15.342403
259.000000 -14.611035
260.000000 -14.964464
261.000000 -14.387828
262.000000 -15.367765
263.000000 -15.266088
264.000000 -15.718594
265.000000 -15.124201
266.000000 -15.243192
267.000000 -14.496320
268.000000 -15.609892
269.000000 -15.628819
270.000000 -16.278625
271.000000 -16.296944
272.000000 -16.254700
273.000000 -16.084542
274.000000 -15.783382
275.000000 -16.043715
276.000000 -16.298428
277.000000 -16.316833
278.000000 -15.351199
279.000000 -16.266668
280.000000 -16.003686
281.000000 -16.642778
282.000000 -16.104508
283.000000 -16.854216
284.000000 -17.031534
285.000000 -16.843894
286.000000 -16.390764
287.000000 -16.665185
288.000000 -16.630253
289.000000 -15.810335
290.000000 -16.780197
291.000000 -16.968037
292.000000 -17.079258
293.000000 -16.627118
294.000000 -16.121938
295.000000 -17.446108
296.000000 -16.911622
297.000000 -16.868724
298.000000 -17.549433
299.000000 -17.329532
300.000000 -17.455821
301.000000 -16.783205
302.000000 -17.340031
303.000000 -17.157232
304.000000 -17.858907
305.000000 -17.232395
306.000000 -17.701852
307.000000 -17.478775
308.000000 -16.688404
309.000000 -17.733537
310.000000 -18.199562
311.000000 -18.074679
312.000000 -17.761851
313.000000 -17.860867
314.000000 -17.610854
315.000000 -17.487485
316.000000 -17.655258
317.000000 -17.183493
318.000000 -18.144797
319.000000 -17.524717
320.000000 -17.546671
321.000000 -17.778228
322.000000 -17.904349
323.000000 -17.868694
324.000000 -17.401655
325.000000 -18.106200
326.000000 -18.163311
327.000000 -18.419434
328.000000 -17.977190
329.000000 -18.576295
330.000000 -18.223361
331.000000 -18.511210
332.000000 -18.341512
333.000000 -18.486745
334.000000 -18.061939
335.000000 -18.420965
336.000000 -18.683603
337.000000 -18.878327
338.000000 -18.844329
339.000000 -18.372841
340.000000 -18.229867
341.000000 -18.349300
342.000000 -18.684736
343.000000 -19.081609
344.000000 -18.646918
345.000000 -18.893052
346.000000 -18.807992
347.000000 -17.747746
348.000000 -17.802018
349.000000 -18.536554
350.000000 -19.178240
351.000000 -18.678414
352.000000 -18.797242
353.000000 -18.619433
354.000000 -18.790243
355.000000 -18.938331
356.000000 -18.695455
357.000000 -18.837427
358.000000 -18.839567
359.000000 -18.921129
360.000000 -18.775501
361.000000 -19.102222
362.000000 -19.010328
363.000000 -18.854716
364.000000 -18.930938
365.000000 -19.146342
366.000000 -19.304426
367.000000 -18.578041
368.000000 -19.077220
369.000000 -19.047805
370.000000 -19.081077
371.000000 -19.254057
372.000000 -19.752008
373.000000 -19.326450
374.000000 -19.503553
375.000000 -19.763660
376.000000 -19.544797
377.000000 -19.422663
378.000000 -19.633239
379.000000 -18.970590
380.000000 -19.434586
381.000000 -18.886043
382.000000 -19.572554
383.000000 -19.546622
384.000000 -19.752376
385.000000 -19.789798
386.000000 -19.814120
387.000000 -19.453151
388.000000 -19.831463
389.000000 -19.610847
390.000000 -19.462879
391.000000 -18.397332
392.000000 -20.052034
393.000000 -19.949039
394.000000 -19.618425
395.000000 -19.550274
396.000000 -19.683888
397.000000 -19.762181
398.000000 -19.434232
399.000000 -19.462545
400.000000 -19.506165
401.000000 -20.318403
402.000000 -19.811305
403.000000 -19.834604
404.000000 -19.498790
405.000000 -20.178589
406.000000 -20.517805
407.000000 -20.097855
408.000000 -20.065185
409.000000 -19.853278
410.000000 -20.270302
411.000000 -19.853682
412.000000 -19.855642
413.000000 -19.473192
414.000000 -20.270329
415.000000 -20.158782
416.000000 -19.973282
417.000000 -19.889094
418.000000 -20.421138
419.000000 -19.986165
420.000000 -20.517318
421.000000 -20.385791
422.000000 -20.374161
423.000000 -20.437514
424.000000 -20.286158
425.000000 -19.791387
426.000000 -20.508158
427.000000 -20.287177
428.000000 -20.208336
429.000000 -19.839897
430.000000 -20.667836
431.000000 -20.744709
432.000000 -20.737048
433.000000 -19.957354
434.000000 -20.664881
435.000000 -20.221713
436.000000 -20.233642
437.000000 -19.709961
438.000000 -20.716298
439.000000 -20.781943
440.000000 -20.500689
441.000000 -19.939056
442.000000 -20.074649
443.000000 -20.519821
444.000000 -20.925673
445.000000 -20.957333
446.000000 -20.775653
447.000000 -20.061839
448.000000 -20.908848
449.000000 -21.005671
450.000000 -20.622889
451.000000 -20.358121
452.000000 -20.629189
453.000000 -20.520384
454.000000 -20.533445
455.000000 -20.997653
456.000000 -20.983109
457.000000 -21.052737
458.000000 -20.173642
459.000000 -20.576399
460.000000 -20.024887
461.000000 -21.341737
462.000000 -20.892062
463.000000 -20.894987
464.000000 -20.806027
465.000000 -20.764918
466.000000 -20.793171
467.000000 -20.821757
468.000000 -20.834441
469.000000 -20.620518
470.000000 -21.290654
471.000000 -20.340224
472.000000 -20.822845
473.000000 -21.019607
474.000000 -21.303394
475.000000 -21.007820
476.000000 -20.778631
477.000000 -20.945732
478.000000 -20.615547
479.000000 -20.930183
480.000000 -21.267390
481.000000 -21.436624
482.000000 -21.207520
483.000000 -21.141168
484.000000 -21.080332
485.000000 -20.749289
486.000000 -21.109788
487.000000 -21.126306
488.000000 -21.495032
489.000000 -21.057098
490.000000 -21.554302
491.000000 -21.249141
492.000000 -21.399589
493.000000 -20.699481
494.000000 -21.279622
495.000000 -21.061123
496.000000 -21.660499
497.000000 -21.343763
498.000000 -21.437289
499.000000 -21.899414
500.000000 -21.215892


==> images/data/rank_4.txt <==
1.000000 2.196039
2.000000 1.692738
3.000000 -0.279643
4.000000 0.046303
5.000000 -0.528013
6.000000 -0.579121
7.000000 -0.596294
8.000000 -0.639222
9.000000 -0.600382
10.000000 -0.633759
11.000000 -0.659023
12.000000 -0.667142
13.000000 -0.681135
14.000000 -0.693961
15.000000 -0.706735
16.000000 -0.713676
17.000000 -0.719492
18.000000 -0.728738
19.000000 -0.734779
20.000000 -0.747666
21.000000 -0.772918
22.000000 -0.788361
23.000000 -0.815196
24.000000 -0.830211
25.000000 -0.832737
26.000000 -0.862749
27.000000 -0.870817
28.000000 -0.880815
29.000000 -0.891030
30.000000 -0.908761
31.000000 -0.931604
32.000000 -0.946249
33.000000 -0.955278
34.000000 -0.963142
35.000000 -0.983251
36.000000 -1.005579
37.000000 -1.009821
38.000000 -1.017621
39.000000 -1.030540
40.000000 -1.030342
41.000000 -1.047370
42.000000 -1.052877
43.000000 -1.048189
44.000000 -1.057070
45.000000 -1.066500
46.000000 -1.071839
47.000000 -1.081812
48.000000 -1.083462
49.000000 -1.090114
50.000000 -1.105120
51.000000 -1.104671
52.000000 -1.115453
53.000000 -1.128156
54.000000 -1.131726
55.000000 -1.141268
56.000000 -1.144449
57.000000 -1.148904
58.000000 -1.130893
59.000000 -1.155730
60.000000 -1.151883
61.000000 -1.161075
62.000000 -1.159409
63.000000 -1.170041
64.000000 -1.182566
65.000000 -1.187751
66.000000 -1.196151
67.000000 -1.199415
68.000000 -1.214159
69.000000 -1.211384
70.000000 -1.223377
71.000000 -1.230794
72.000000 -1.245006
73.000000 -1.241282
74.000000 -1.239504
75.000000 -1.208875
76.000000 -1.215133
77.000000 -1.252609
78.000000 -1.264066
79.000000 -1.261375
80.000000 -1.280433
81.000000 -1.291158
82.000000 -1.290131
83.000000 -1.303764
84.000000 -1.315544
85.000000 -1.334574
86.000000 -1.320282
87.000000 -1.342297
88.000000 -1.352080
89.000000 -1.367759
90.000000 -1.385384
91.000000 -1.404998
92.000000 -1.421865
93.000000 -1.426881
94.000000 -1.444170
95.000000 -1.486648
96.000000 -1.500788
97.000000 -1.579790
98.000000 -1.614283
99.000000 -1.626404
100.000000 -1.696731
101.000000 -1.734681
102.000000 -1.762860
103.000000 -1.822861
104.000000 -1.900094
105.000000 -1.877119
106.000000 -1.959096
107.000000 -1.996075
108.000000 -2.056155
109.000000 -2.113393
110.000000 -2.192017
111.000000 -2.321265
112.000000 -2.379277
113.000000 -2.459931
114.000000 -2.531506
115.000000 -2.476922
116.000000 -2.465529
117.000000 -2.554596
118.000000 -2.758138
119.000000 -2.907637
120.000000 -2.948677
121.000000 -3.116992
122.000000 -3.178557
123.000000 -3.266819
124.000000 -3.366373
125.000000 -3.559857
126.000000 -3.600357
127.000000 -3.891634
128.000000 -3.875033
129.000000 -4.106871
130.000000 -4.231882
131.000000 -4.422228
132.000000 -4.708239
133.000000 -4.910693
134.000000 -4.933483
135.000000 -5.321956
136.000000 -5.364758
137.000000 -5.367429
138.000000 -5.170174
139.000000 -5.594672
140.000000 -5.781616
141.000000 -5.852171
142.000000 -5.843682
143.000000 -5.951198
144.000000 -6.188196
145.000000 -6.270844
146.000000 -6.272448
147.000000 -6.418163
148.000000 -6.502617
149.000000 -6.625465
150.000000 -6.677483
151.000000 -6.624026
152.000000 -6.357830
153.000000 -6.309793
154.000000 -6.520315
155.000000 -6.516203
156.000000 -6.878629
157.000000 -6.928262
158.000000 -7.061607
159.000000 -7.138026
160.000000 -7.217443
161.000000 -7.382267
162.000000 -7.486478
163.000000 -7.472521
164.000000 -7.563373
165.000000 -7.587083
166.000000 -7.767127
167.000000 -7.671704
168.000000 -7.708963
169.000000 -7.724821
170.000000 -7.933842
171.000000 -7.854141
172.000000 -7.563140
173.000000 -7.983132
174.000000 -7.670284
175.000000 -8.147061
176.000000 -8.099502
177.000000 -8.150820
178.000000 -8.067398
179.000000 -8.244715
180.000000 -8.404923
181.000000 -8.427673
182.000000 -8.414802
183.000000 -8.609410
184.000000 -8.460958
185.000000 -8.558013
186.000000 -8.675676
187.000000 -8.705141
188.000000 -8.787701
189.000000 -8.799912
190.000000 -9.033881
191.000000 -8.674893
192.000000 -9.324585
193.000000 -9.152297
194.000000 -9.181781
195.000000 -9.289719
196.000000 -9.252621
197.000000 -9.242528
198.000000 -9.400587
199.000000 -9.410563
200.000000 -9.679958
201.000000 -9.684400
202.000000 -9.535434
203.000000 -9.657806
204.000000 -9.804680
205.000000 -9.466273
206.000000 -9.915454
207.000000 -9.893130
208.000000 -9.994068
209.000000 -9.980629
210.000000 -9.985523
211.000000 -10.223072
212.000000 -10.507115
213.000000 -10.189070
214.000000 -10.661796
215.000000 -10.605024
216.000000 -10.516382
217.000000 -10.581131
218.000000 -10.479966
219.000000 -10.583845
220.000000 -10.557087
221.000000 -10.619770
222.000000 -10.597904
223.000000 -10.762599
224.000000 -10.675634
225.000000 -10.927702
226.000000 -10.561760
227.000000 -11.101409
228.000000 -11.122205
229.000000 -11.116740
230.000000 -11.288944
231.000000 -11.218494
232.000000 -10.996073
233.000000 -10.804747
234.000000 -11.063870
235.000000 -11.028589
236.000000 -11.419734
237.000000 -11.330924
238.000000 -10.843123
239.000000 -11.404831
240.000000 -11.297723
241.000000 -10.831109
242.000000 -11.581424
243.000000 -11.305391
244.000000 -10.655198
245.000000 -10.956867
246.000000 -10.835612
247.000000 -10.973574
248.000000 -11.117300
249.000000 -11.477941
250.000000 -11.613543
251.000000 -11.554807
252.000000 -11.771561
253.000000 -11.541151
254.000000 -11.967470
255.000000 -11.694836
256.000000 -11.856700
257.000000 -11.935260
258.000000 -11.760083
259.000000 -11.835528
260.000000 -11.427093
261.000000 -11.859592
262.000000 -11.786707
263.000000 -12.153434
264.000000 -11.893071
265.000000 -12.072944
266.000000 -12.001425
267.000000 -12.014963
268.000000 -11.973069
269.000000 -12.178969
270.000000 -11.977912
271.000000 -12.078244
272.000000 -12.284608
273.000000 -12.011441
274.000000 -12.203980
275.000000 -12.239571
276.000000 -12.065733
277.000000 -12.480414
278.000000 -12.157809
279.000000 -12.453415
280.000000 -12.565970
281.000000 -12.531221
282.000000 -12.423796
283.000000 -12.492573
284.000000 -12.214224
285.000000 -12.568315
286.000000 -12.551399
287.000000 -12.104896
288.000000 -12.370171
289.000000 -12.492085
290.000000 -12.658483
291.000000 -12.698164
292.000000 -12.549154
293.000000 -12.943643
294.000000 -12.869862
295.000000 -12.901594
296.000000 -12.998437
297.000000 -12.758825
298.000000 -12.881113
299.000000 -12.581863
300.000000 -13.004375
301.000000 -12.901907
302.000000 -12.844132
303.000000 -12.800557
304.000000 -13.355517
305.000000 -13.229389
306.000000 -12.946427
307.000000 -12.807522
308.000000 -12.967941
309.000000 -13.121720
310.000000 -12.812676
311.000000 -13.125724
312.000000 -13.229577
313.000000 -13.247491
314.000000 -13.076051
315.000000 -13.025352
316.000000 -12.856667
317.000000 -13.273349
318.000000 -13.216788
319.000000 -13.353202
320.000000 -12.886574
321.000000 -13.501434
322.000000 -12.801114
323.000000 -13.355030
324.000000 -13.285206
325.000000 -13.507230
326.000000 -13.481757
327.000000 -13.469785
328.000000 -13.517476
329.000000 -13.195600
330.000000 -13.067459
331.000000 -13.574865
332.000000 -13.392746
333.000000 -12.882827
334.000000 -13.477851
335.000000 -13.447709
336.000000 -13.521240
337.000000 -13.655835
338.000000 -13.659257
339.000000 -13.612020
340.000000 -13.818648
341.000000 -13.477656
342.000000 -13.805704
343.000000 -13.571731
344.000000 -13.580928
345.000000 -13.788421
346.000000 -13.669657
347.000000 -13.596640
348.000000 -13.642468
349.000000 -13.810308
350.000000 -13.817074
351.000000 -13.660154
352.000000 -13.727045
353.000000 -14.037217
354.000000 -14.003064
355.000000 -13.725559
356.000000 -13.885291
357.000000 -13.939832
358.000000 -13.565785
359.000000 -13.997099
360.000000 -13.777913
361.000000 -14.274167
362.000000 -14.007118
363.000000 -14.226350
364.000000 -13.988885
365.000000 -13.774122
366.000000 -14.126923
367.000000 -14.402361
368.000000 -14.058433
369.000000 -14.048005
370.000000 -14.290593
371.000000 -14.431844
372.000000 -13.801759
373.000000 -14.117682
374.000000 -14.273957
375.000000 -14.025846
376.000000 -13.981479
377.000000 -14.179675
378.000000 -14.312281
379.000000 -14.148559
380.000000 -14.348756
381.000000 -14.087552
382.000000 -14.205946
383.000000 -14.215514
384.000000 -14.334848
385.000000 -14.162814
386.000000 -14.312356
387.000000 -14.654806
388.000000 -14.401281
389.000000 -14.407071
390.000000 -14.344169
391.000000 -14.536431
392.000000 -14.523938
393.000000 -14.499368
394.000000 -14.441387
395.000000 -14.360979
396.000000 -13.936417
397.000000 -14.435513
398.000000 -14.549384
399.000000 -14.602962
400.000000 -14.567646
401.000000 -14.458831
402.000000 -14.454267
403.000000 -14.786502
404.000000 -14.792873
405.000000 -14.325753
406.000000 -14.688835
407.000000 -14.745163
408.000000 -14.628639
409.000000 -14.879728
410.000000 -14.484793
411.000000 -14.688403
412.000000 -14.752002
413.000000 -14.827167
414.000000 -15.118002
415.000000 -14.976021
416.000000 -14.973426
417.000000 -14.844514
418.000000 -14.766603
419.000000 -14.984955
420.000000 -14.836006
421.000000 -15.131205
422.000000 -14.954356
423.000000 -14.849172
424.000000 -14.784845
425.000000 -15.303584
426.000000 -14.966877
427.000000 -14.973726
428.000000 -14.963403
429.000000 -14.768156
430.000000 -15.206777
431.000000 -14.860256
432.000000 -15.228761
433.000000 -14.807435
434.000000 -14.927074
435.000000 -15.215366
436.000000 -14.900177
437.000000 -14.905942
438.000000 -15.016608
439.000000 -15.187375
440.000000 -14.854719
441.000000 -15.227266
442.000000 -14.991804
443.000000 -15.310309
444.000000 -15.216403
445.000000 -15.058765
446.000000 -15.444741
447.000000 -15.368320
448.000000 -15.060459
449.000000 -15.355982
450.000000 -15.207978
451.000000 -15.538511
452.000000 -15.280128
453.000000 -15.214268
454.000000 -15.191018
455.000000 -15.324138
456.000000 -15.325676
457.000000 -15.421318
458.000000 -15.422043
459.000000 -15.287531
460.000000 -15.386100
461.000000 -15.754795
462.000000 -15.336654
463.000000 -15.006476
464.000000 -15.385750
465.000000 -15.662133
466.000000 -15.367498
467.000000 -15.642345
468.000000 -15.273350
469.000000 -15.663032
470.000000 -15.648530
471.000000 -15.684039
472.000000 -15.789735
473.000000 -15.422732
474.000000 -15.776542
475.000000 -15.413474
476.000000 -15.440008
477.000000 -15.697547
478.000000 -15.641274
479.000000 -15.634491
480.000000 -15.575481
481.000000 -15.617490
482.000000 -15.710144
483.000000 -15.672654
484.000000 -15.978949
485.000000 -15.907111
486.000000 -15.696695
487.000000 -15.726495
488.000000 -15.670724
489.000000 -15.857375
490.000000 -15.959036
491.000000 -15.871322
492.000000 -15.676718
493.000000 -15.891832
494.000000 -15.704067
495.000000 -15.604024
496.000000 -16.025453
497.000000 -16.019815
498.000000 -15.790670
499.000000 -16.123172
500.000000 -15.922907


==> images/data/rank_64.txt <==
1.000000 2.196039
2.000000 0.042711
3.000000 3.406831
4.000000 0.823966
5.000000 -0.385499
6.000000 1.848893
7.000000 4.759057
8.000000 4.644307
9.000000 3.405322
10.000000 0.205330
11.000000 -0.111495
12.000000 2.088687
13.000000 3.090007
14.000000 2.812209
15.000000 1.434797
16.000000 -0.376654
17.000000 -0.357897
18.000000 0.662414
19.000000 0.611230
20.000000 -0.100191
21.000000 -0.553984
22.000000 -0.665938
23.000000 -0.690172
24.000000 -0.650429
25.000000 -0.471983
26.000000 0.009003
27.000000 0.357311
28.000000 -0.010016
29.000000 -0.565604
30.000000 -0.685252
31.000000 -0.694683
32.000000 -0.675809
33.000000 -0.614065
34.000000 -0.665339
35.000000 -0.695275
36.000000 -0.606685
37.000000 -0.605205
38.000000 -0.692688
39.000000 -0.708632
40.000000 -0.697955
41.000000 -0.716361
42.000000 -0.719749
43.000000 -0.711657
44.000000 -0.728619
45.000000 -0.736764
46.000000 -0.706603
47.000000 -0.683250
48.000000 -0.698934
49.000000 -0.726466
50.000000 -0.741310
51.000000 -0.739965
52.000000 -0.720145
53.000000 -0.688370
54.000000 -0.666291
55.000000 -0.681664
56.000000 -0.719207
57.000000 -0.752511
58.000000 -0.771244
59.000000 -0.772303
60.000000 -0.763150
61.000000 -0.764713
62.000000 -0.771294
63.000000 -0.790579
64.000000 -0.812030
65.000000 -0.824665
66.000000 -0.828810
67.000000 -0.826200
68.000000 -0.819924
69.000000 -0.818156
70.000000 -0.826180
71.000000 -0.838987
72.000000 -0.844231
73.000000 -0.834746
74.000000 -0.826708
75.000000 -0.820627
76.000000 -0.820733
77.000000 -0.831570
78.000000 -0.837385
79.000000 -0.850828
80.000000 -0.838329
81.000000 -0.850105
82.000000 -0.853752
83.000000 -0.849700
84.000000 -0.861973
85.000000 -0.875074
86.000000 -0.877644
87.000000 -0.888098
88.000000 -0.871901
89.000000 -0.882134
90.000000 -0.881765
91.000000 -0.899928
92.000000 -0.922017
93.000000 -0.937520
94.000000 -0.937729
95.000000 -0.947107
96.000000 -0.955953
97.000000 -0.947390
98.000000 -0.951564
99.000000 -0.926624
100.000000 -0.938312
101.000000 -0.947802
102.000000 -0.946900
103.000000 -0.977959
104.000000 -0.954153
105.000000 -1.007060
106.000000 -1.006964
107.000000 -1.022966
108.000000 -1.032455
109.000000 -0.964183
110.000000 -0.980644
111.000000 -0.935172
112.000000 -0.946779
113.000000 -1.019537
114.000000 -0.994518
115.000000 -0.903016
116.000000 -0.971321
117.000000 -1.021861
118.000000 -1.033799
119.000000 -1.052194
120.000000 -1.099640
121.000000 -1.119688
122.000000 -1.121626
123.000000 -1.105737
124.000000 -1.092954
125.000000 -1.110266
126.000000 -1.092982
127.000000 -1.089408
128.000000 -1.112287
129.000000 -1.131027
130.000000 -1.131611
131.000000 -1.096189
132.000000 -1.157870
133.000000 -1.133830
134.000000 -1.139483
135.000000 -1.187654
136.000000 -1.174297
137.000000 -1.115798
138.000000 -1.167104
139.000000 -1.180691
140.000000 -1.160521
141.000000 -1.200151
142.000000 -1.247464
143.000000 -1.243844
144.000000 -1.188895
145.000000 -1.246694
146.000000 -1.183737
147.000000 -1.206853
148.000000 -1.238047
149.000000 -1.222083
150.000000 -1.255840
151.000000 -1.248812
152.000000 -1.239106
153.000000 -1.286979
154.000000 -1.276263
155.000000 -1.293528
156.000000 -1.306970
157.000000 -1.225157
158.000000 -1.269560
159.000000 -1.279406
160.000000 -1.309372
161.000000 -1.310941
162.000000 -1.350333
163.000000 -1.330722
164.000000 -1.315255
165.000000 -1.374235
166.000000 -1.380413
167.000000 -1.421729
168.000000 -1.435415
169.000000 -1.438209
170.000000 -1.452551
171.000000 -1.434202
172.000000 -1.437840
173.000000 -1.361093
174.000000 -1.437182
175.000000 -1.421718
176.000000 -1.502276
177.000000 -1.583385
178.000000 -1.513672
179.000000 -1.519284
180.000000 -1.558397
181.000000 -1.626776
182.000000 -1.742027
183.000000 -1.770426
184.000000 -1.837539
185.000000 -1.964784
186.000000 -1.866063
187.000000 -2.167188
188.000000 -2.198652
189.000000 -2.058210
190.000000 -2.088691
191.000000 -1.949960
192.000000 -2.206666
193.000000 -2.241654
194.000000 -2.244678
195.000000 -2.430700
196.000000 -2.590079
197.000000 -2.515609
198.000000 -2.743454
199.000000 -3.031479
200.000000 -2.990968
201.000000 -3.039329
202.000000 -3.139101
203.000000 -3.060177
204.000000 -3.010135
205.000000 -3.446501
206.000000 -3.338406
207.000000 -3.512691
208.000000 -3.596199
209.000000 -3.786228
210.000000 -3.880669
211.000000 -4.038048
212.000000 -3.998387
213.000000 -4.018504
214.000000 -3.976698
215.000000 -4.124549
216.000000 -4.192744
217.000000 -3.988096
218.000000 -4.282186
219.000000 -4.490120
220.000000 -4.346249
221.000000 -4.476046
222.000000 -4.546876
223.000000 -4.729091
224.000000 -4.780869
225.000000 -4.831754
226.000000 -4.824986
227.000000 -4.877419
228.000000 -5.093241
229.000000 -5.152012
230.000000 -5.120012
231.000000 -5.139307
232.000000 -5.171972
233.000000 -5.351055
234.000000 -5.288312
235.000000 -5.389746
236.000000 -5.641255
237.000000 -5.696300
238.000000 -5.680761
239.000000 -5.668047
240.000000 -5.716464
241.000000 -5.881451
242.000000 -5.694023
243.000000 -5.991063
244.000000 -5.687660
245.000000 -5.795937
246.000000 -5.994746
247.000000 -5.827685
248.000000 -6.023777
249.000000 -6.280945
250.000000 -6.103735
251.000000 -6.440718
252.000000 -6.319329
253.000000 -6.330181
254.000000 -6.629194
255.000000 -6.420241
256.000000 -6.589758
257.000000 -6.256702
258.000000 -6.696723
259.000000 -6.540131
260.000000 -6.408840
261.000000 -6.658112
262.000000 -6.805200
263.000000 -6.851211
264.000000 -6.947731
265.000000 -6.832034
266.000000 -7.255456
267.000000 -7.087892
268.000000 -7.278978
269.000000 -7.274598
270.000000 -7.297460
271.000000 -7.544539
272.000000 -7.373479
273.000000 -7.568451
274.000000 -7.151324
275.000000 -7.608622
276.000000 -7.243277
277.000000 -7.634941
278.000000 -7.691042
279.000000 -7.709727
280.000000 -7.862648
281.000000 -7.869434
282.000000 -8.155450
283.000000 -7.757364
284.000000 -8.214491
285.000000 -7.710054
286.000000 -8.368525
287.000000 -8.343860
288.000000 -8.154688
289.000000 -8.621746
290.000000 -7.890308
291.000000 -8.600206
292.000000 -8.503918
293.000000 -8.788555
294.000000 -8.708187
295.000000 -8.888711
296.000000 -9.043380
297.000000 -9.120282
298.000000 -8.754980
299.000000 -9.009622
300.000000 -9.204279
301.000000 -8.864182
302.000000 -9.334885
303.000000 -8.575590
304.000000 -9.482322
305.000000 -9.434614
306.000000 -9.206053
307.000000 -9.851751
308.000000 -9.693334
309.000000 -9.890317
310.000000 -10.073965
311.000000 -10.135906
312.000000 -9.805441
313.000000 -10.050512
314.000000 -10.146250
315.000000 -9.865335
316.000000 -10.129224
317.000000 -10.574326
318.000000 -10.398359
319.000000 -10.793708
320.000000 -10.280026
321.000000 -10.716946
322.000000 -10.634510
323.000000 -10.533245
324.000000 -10.693465
325.000000 -10.949130
326.000000 -10.106990
327.000000 -10.905645
328.000000 -11.024344
329.000000 -10.394905
330.000000 -11.007067
331.000000 -10.809932
332.000000 -11.178289
333.000000 -11.001044
334.000000 -11.195781
335.000000 -11.666446
336.000000 -11.460360
337.000000 -11.529022
338.000000 -12.050749
339.000000 -12.019057
340.000000 -11.862457
341.000000 -11.456711
342.000000 -12.158026
343.000000 -12.027615
344.000000 -12.121379
345.000000 -11.227536
346.000000 -12.384165
347.000000 -11.866967
348.000000 -12.512991
349.000000 -12.739045
350.000000 -11.978439
351.000000 -12.806130
352.000000 -12.964718
353.000000 -13.267154
354.000000 -13.086802
355.000000 -13.361902
356.000000 -13.427501
357.000000 -12.914011
358.000000 -13.377869
359.000000 -12.928422
360.000000 -12.983229
361.000000 -13.295525
362.000000 -13.434381
363.000000 -13.423604
364.000000 -12.633544
365.000000 -13.725888
366.000000 -13.482695
367.000000 -13.702304
368.000000 -13.974717
369.000000 -13.810422
370.000000 -13.418913
371.000000 -14.304716
372.000000 -13.908009
373.000000 -13.856226
374.000000 -13.325862
375.000000 -14.140774
376.000000 -13.704087
377.000000 -13.612582
378.000000 -13.814996
379.000000 -14.004740
380.000000 -14.147216
381.000000 -13.451297
382.000000 -14.255372
383.000000 -13.890916
384.000000 -14.158697
385.000000 -13.475442
386.000000 -14.070816
387.000000 -13.938643
388.000000 -14.667909
389.000000 -14.523558
390.000000 -14.482645
391.000000 -14.702692
392.000000 -14.634200
393.000000 -14.362424
394.000000 -14.700665
395.000000 -14.798925
396.000000 -14.785762
397.000000 -14.576432
398.000000 -14.612816
399.000000 -13.702144
400.000000 -14.780913
401.000000 -14.257230
402.000000 -14.685713
403.000000 -14.643405
404.000000 -15.001388
405.000000 -14.741912
406.000000 -14.514616
407.000000 -15.013544
408.000000 -14.813754
409.000000 -15.234784
410.000000 -14.512976
411.000000 -14.986573
412.000000 -15.138857
413.000000 -15.548454
414.000000 -14.810729
415.000000 -15.366934
416.000000 -14.236581
417.000000 -14.991221
418.000000 -15.173673
419.000000 -15.289744
420.000000 -15.359743
421.000000 -15.610895
422.000000 -15.364166
423.000000 -15.507025
424.000000 -15.514101
425.000000 -15.675722
426.000000 -15.436084
427.000000 -15.518449
428.000000 -15.841835
429.000000 -16.128194
430.000000 -15.549899
431.000000 -15.542053
432.000000 -15.080315
433.000000 -15.782789
434.000000 -15.562576
435.000000 -16.056931
436.000000 -15.904891
437.000000 -15.420219
438.000000 -16.149407
439.000000 -15.879705
440.000000 -16.306760
441.000000 -16.368878
442.000000 -16.050660
443.000000 -16.120314
444.000000 -16.173931
445.000000 -16.008865
446.000000 -16.109462
447.000000 -16.232352
448.000000 -16.396703
449.000000 -15.864898
450.000000 -16.212496
451.000000 -15.511442
452.000000 -16.201209
453.000000 -15.783121
454.000000 -15.875739
455.000000 -15.944384
456.000000 -16.195774
457.000000 -16.330732
458.000000 -16.239131
459.000000 -16.031325
460.000000 -16.514775
461.000000 -16.708649
462.000000 -16.610674
463.000000 -16.732381
464.000000 -16.780671
465.000000 -16.754270
466.000000 -16.434678
467.000000 -16.224731
468.000000 -16.452770
469.000000 -16.126944
470.000000 -16.542432
471.000000 -16.147187
472.000000 -16.686027
473.000000 -16.551025
474.000000 -16.864855
475.000000 -16.925301
476.000000 -16.600714
477.000000 -16.990091
478.000000 -16.468273
479.000000 -17.049858
480.000000 -16.554694
481.000000 -16.867660
482.000000 -17.069313
483.000000 -17.148719
484.000000 -17.197533
485.000000 -16.412748
486.000000 -17.130377
487.000000 -17.078815
488.000000 -17.203628
489.000000 -16.966858
490.000000 -16.875539
491.000000 -16.985563
492.000000 -17.230912
493.000000 -16.624071
494.000000 -17.215919
495.000000 -17.261329
496.000000 -17.677849
497.000000 -17.158244
498.000000 -17.230893
499.000000 -16.564676
500.000000 -17.225118


==> images/data/rank_8.txt <==
1.000000 2.196039
2.000000 1.612702
3.000000 -0.019630
4.000000 -0.512168
5.000000 -0.252595
6.000000 -0.635017
7.000000 -0.574784
8.000000 -0.496462
9.000000 -0.555468
10.000000 -0.632529
11.000000 -0.666350
12.000000 -0.679769
13.000000 -0.679389
14.000000 -0.679889
15.000000 -0.680828
16.000000 -0.687231
17.000000 -0.699453
18.000000 -0.717504
19.000000 -0.730695
20.000000 -0.738917
21.000000 -0.743359
22.000000 -0.755445
23.000000 -0.768044
24.000000 -0.768182
25.000000 -0.766117
26.000000 -0.799092
27.000000 -0.803422
28.000000 -0.820615
29.000000 -0.834565
30.000000 -0.849890
31.000000 -0.869612
32.000000 -0.890533
33.000000 -0.915407
34.000000 -0.930875
35.000000 -0.946263
36.000000 -0.961348
37.000000 -0.971315
38.000000 -0.975374
39.000000 -0.979169
40.000000 -0.985524
41.000000 -1.001384
42.000000 -1.011567
43.000000 -1.017462
44.000000 -1.028595
45.000000 -1.038077
46.000000 -1.047265
47.000000 -1.057558
48.000000 -1.063142
49.000000 -1.073710
50.000000 -1.082961
51.000000 -1.091498
52.000000 -1.096969
53.000000 -1.111235
54.000000 -1.117157
55.000000 -1.127210
56.000000 -1.131023
57.000000 -1.140382
58.000000 -1.151932
59.000000 -1.165231
60.000000 -1.172330
61.000000 -1.171222
62.000000 -1.151449
63.000000 -1.162274
64.000000 -1.173581
65.000000 -1.182199
66.000000 -1.193934
67.000000 -1.200160
68.000000 -1.204444
69.000000 -1.229235
70.000000 -1.241689
71.000000 -1.250853
72.000000 -1.260605
73.000000 -1.274103
74.000000 -1.291719
75.000000 -1.294254
76.000000 -1.290510
77.000000 -1.314424
78.000000 -1.333074
79.000000 -1.338375
80.000000 -1.344955
81.000000 -1.365723
82.000000 -1.377970
83.000000 -1.380494
84.000000 -1.409012
85.000000 -1.404906
86.000000 -1.443044
87.000000 -1.465112
88.000000 -1.471701
89.000000 -1.489966
90.000000 -1.506322
91.000000 -1.524339
92.000000 -1.543070
93.000000 -1.560001
94.000000 -1.581648
95.000000 -1.589066
96.000000 -1.590379
97.000000 -1.621515
98.000000 -1.652422
99.000000 -1.673752
100.000000 -1.680667
101.000000 -1.716347
102.000000 -1.726171
103.000000 -1.737471
104.000000 -1.768404
105.000000 -1.798898
106.000000 -1.813584
107.000000 -1.870124
108.000000 -1.869073
109.000000 -1.924473
110.000000 -1.939936
111.000000 -2.007788
112.000000 -2.004047
113.000000 -2.082240
114.000000 -2.105171
115.000000 -2.180081
116.000000 -2.237294
117.000000 -2.308582
118.000000 -2.342612
119.000000 -2.462762
120.000000 -2.519623
121.000000 -2.632353
122.000000 -2.685798
123.000000 -2.827952
124.000000 -2.908933
125.000000 -3.022155
126.000000 -3.096218
127.000000 -3.100759
128.000000 -3.254132
129.000000 -3.306520
130.000000 -3.402458
131.000000 -3.369033
132.000000 -3.316640
133.000000 -3.537604
134.000000 -3.618444
135.000000 -3.775310
136.000000 -3.897722
137.000000 -4.099437
138.000000 -4.272358
139.000000 -4.282900
140.000000 -4.556800
141.000000 -4.689425
142.000000 -4.740305
143.000000 -4.898855
144.000000 -4.921928
145.000000 -5.049536
146.000000 -4.972041
147.000000 -5.261475
148.000000 -5.410145
149.000000 -5.395934
150.000000 -5.695113
151.000000 -5.763365
152.000000 -5.784937
153.000000 -6.071152
154.000000 -5.906036
155.000000 -6.097829
156.000000 -6.410280
157.000000 -6.411625
158.000000 -6.571550
159.000000 -6.969675
160.000000 -6.971483
161.000000 -7.238285
162.000000 -7.427291
163.000000 -7.591706
164.000000 -7.708116
165.000000 -7.754871
166.000000 -7.863766
167.000000 -7.934133
168.000000 -8.135488
169.000000 -8.041852
170.000000 -8.334442
171.000000 -8.486858
172.000000 -8.575866
173.000000 -8.604562
174.000000 -8.461369
175.000000 -8.674012
176.000000 -8.492730
177.000000 -8.584568
178.000000 -8.464383
179.000000 -8.927945
180.000000 -8.992839
181.000000 -8.744388
182.000000 -9.039281
183.000000 -9.148187
184.000000 -9.197262
185.000000 -9.203289
186.000000 -8.930864
187.000000 -9.084530
188.000000 -9.319787
189.000000 -9.400887
190.000000 -9.367211
191.000000 -9.577774
192.000000 -9.436495
193.000000 -9.465083
194.000000 -9.392477
195.000000 -9.732478
196.000000 -9.738663
197.000000 -9.743303
198.000000 -9.819483
199.000000 -9.868804
200.000000 -10.028138
201.000000 -10.029204
202.000000 -10.085414
203.000000 -10.013089
204.000000 -10.022598
205.000000 -10.208957
206.000000 -10.279526
207.000000 -10.288170
208.000000 -10.110596
209.000000 -10.483471
210.000000 -10.429121
211.000000 -10.449993
212.000000 -9.982690
213.000000 -10.529149
214.000000 -10.458269
215.000000 -10.136691
216.000000 -10.389678
217.000000 -10.416702
218.000000 -10.609813
219.000000 -10.468583
220.000000 -10.460609
221.000000 -10.664736
222.000000 -10.298478
223.000000 -10.474442
224.000000 -10.754019
225.000000 -10.918921
226.000000 -10.827540
227.000000 -10.987076
228.000000 -11.096059
229.000000 -11.072797
230.000000 -11.187418
231.000000 -11.318561
232.000000 -11.234817
233.000000 -11.051317
234.000000 -10.848400
235.000000 -11.399952
236.000000 -11.354759
237.000000 -11.511558
238.000000 -11.593783
239.000000 -11.633829
240.000000 -11.681677
241.000000 -11.550226
242.000000 -11.679287
243.000000 -11.352879
244.000000 -11.717659
245.000000 -11.507329
246.000000 -12.086284
247.000000 -11.836167
248.000000 -11.798639
249.000000 -12.019264
250.000000 -11.978508
251.000000 -12.024283
252.000000 -12.040434
253.000000 -11.870295
254.000000 -11.955826
255.000000 -12.275529
256.000000 -12.591984
257.000000 -12.558768
258.000000 -12.334432
259.000000 -12.655963
260.000000 -12.853329
261.000000 -12.792549
262.000000 -12.895165
263.000000 -12.996786
264.000000 -12.512713
265.000000 -12.301286
266.000000 -12.299127
267.000000 -12.513082
268.000000 -12.104932
269.000000 -12.793848
270.000000 -12.715333
271.000000 -12.176143
272.000000 -12.598061
273.000000 -13.024598
274.000000 -13.187327
275.000000 -13.183090
276.000000 -13.063940
277.000000 -13.364366
278.000000 -13.155083
279.000000 -12.823010
280.000000 -13.092848
281.000000 -13.405846
282.000000 -13.282043
283.000000 -13.556738
284.000000 -13.635946
285.000000 -13.518583
286.000000 -13.745347
287.000000 -13.911180
288.000000 -13.966364
289.000000 -13.519871
290.000000 -13.983151
291.000000 -13.770735
292.000000 -14.035290
293.000000 -13.516191
294.000000 -13.746155
295.000000 -13.578671
296.000000 -14.317027
297.000000 -13.884998
298.000000 -13.277786
299.000000 -13.940869
300.000000 -14.005345
301.000000 -13.808025
302.000000 -14.086519
303.000000 -14.099214
304.000000 -14.355414
305.000000 -14.153266
306.000000 -14.166100
307.000000 -14.626265
308.000000 -14.666674
309.000000 -14.591849
310.000000 -14.645513
311.000000 -14.856598
312.000000 -14.526460
313.000000 -14.204655
314.000000 -14.444721
315.000000 -14.478215
316.000000 -15.083844
317.000000 -15.166229
318.000000 -14.568815
319.000000 -14.816745
320.000000 -14.474636
321.000000 -14.914217
322.000000 -14.407132
323.000000 -15.132394
324.000000 -15.075407
325.000000 -14.660500
326.000000 -15.021380
327.000000 -15.070158
328.000000 -15.185822
329.000000 -15.155651
330.000000 -15.341373
331.000000 -15.152037
332.000000 -15.254596
333.000000 -15.328480
334.000000 -14.717894
335.000000 -15.573399
336.000000 -15.570043
337.000000 -15.174281
338.000000 -15.441199
339.000000 -15.285617
340.000000 -15.698088
341.000000 -15.564454
342.000000 -15.065059
343.000000 -15.504889
344.000000 -15.763014
345.000000 -16.006725
346.000000 -15.739697
347.000000 -15.541700
348.000000 -15.809084
349.000000 -15.781222
350.000000 -15.322062
351.000000 -15.481054
352.000000 -15.212139
353.000000 -15.712097
354.000000 -16.084197
355.000000 -16.134445
356.000000 -15.464269
357.000000 -15.399461
358.000000 -16.133854
359.000000 -15.855773
360.000000 -16.080064
361.000000 -15.771315
362.000000 -16.295148
363.000000 -16.300401
364.000000 -16.309499
365.000000 -15.758958
366.000000 -16.024455
367.000000 -15.755207
368.000000 -15.680043
369.000000 -16.277524
370.000000 -16.434485
371.000000 -16.347581
372.000000 -15.717433
373.000000 -16.534912
374.000000 -16.297179
375.000000 -16.029095
376.000000 -16.557896
377.000000 -16.376569
378.000000 -16.260269
379.000000 -16.316638
380.000000 -16.443763
381.000000 -16.013795
382.000000 -16.022236
383.000000 -15.975108
384.000000 -16.081287
385.000000 -16.010452
386.000000 -16.352192
387.000000 -16.270089
388.000000 -16.714830
389.000000 -16.557275
390.000000 -16.610812
391.000000 -16.913003
392.000000 -16.837037
393.000000 -16.441916
394.000000 -16.775086
395.000000 -16.378013
396.000000 -16.421213
397.000000 -16.358874
398.000000 -17.070052
399.000000 -17.069759
400.000000 -16.885961
401.000000 -16.801865
402.000000 -16.745367
403.000000 -16.247999
404.000000 -16.559797
405.000000 -17.003889
406.000000 -16.574498
407.000000 -16.140032
408.000000 -17.191922
409.000000 -16.614320
410.000000 -16.610249
411.000000 -16.965679
412.000000 -16.703843
413.000000 -17.151920
414.000000 -16.757703
415.000000 -16.697642
416.000000 -17.085468
417.000000 -16.519540
418.000000 -17.227578
419.000000 -17.049630
420.000000 -17.208298
421.000000 -16.965558
422.000000 -17.074221
423.000000 -16.848535
424.000000 -16.847213
425.000000 -17.317165
426.000000 -17.296843
427.000000 -17.270387
428.000000 -16.914318
429.000000 -16.982172
430.000000 -17.006494
431.000000 -16.894027
432.000000 -17.311235
433.000000 -17.149518
434.000000 -16.651618
435.000000 -17.406796
436.000000 -17.180752
437.000000 -17.292340
438.000000 -17.114461
439.000000 -17.198483
440.000000 -17.419558
441.000000 -17.536044
442.000000 -17.456855
443.000000 -17.115305
444.000000 -17.153129
445.000000 -17.031284
446.000000 -17.523511
447.000000 -17.426956
448.000000 -17.560945
449.000000 -17.616800
450.000000 -17.669702
451.000000 -17.512215
452.000000 -16.991122
453.000000 -17.393596
454.000000 -17.574042
455.000000 -17.575348
456.000000 -17.797255
457.000000 -17.470073
458.000000 -17.664594
459.000000 -17.535087
460.000000 -17.541352
461.000000 -17.585312
462.000000 -17.609479
463.000000 -18.075277
464.000000 -17.749965
465.000000 -17.495816
466.000000 -17.433704
467.000000 -17.770245
468.000000 -17.857914
469.000000 -17.496555
470.000000 -17.611150
471.000000 -17.505994
472.000000 -17.744115
473.000000 -17.695371
474.000000 -17.514986
475.000000 -17.287064
476.000000 -18.057900
477.000000 -18.063865
478.000000 -17.689139
479.000000 -17.722011
480.000000 -17.896176
481.000000 -17.778554
482.000000 -17.582592
483.000000 -18.017014
484.000000 -18.200301
485.000000 -18.064624
486.000000 -18.051559
487.000000 -17.973012
488.000000 -18.064033
489.000000 -18.033701
490.000000 -17.785410
491.000000 -17.462847
492.000000 -18.009979
493.000000 -18.092753
494.000000 -18.087221
495.000000 -18.035975
496.000000 -17.982301
497.000000 -17.846846
498.000000 -17.775601
499.000000 -18.245718
500.000000 -18.077634


==> images/data/reduced_pos.txt <==
   3.3109870e-01   8.6288295e-02   1.0000000e+00
   %3.5308087e-01   4.3199106e-01   2.0000000e+00
   %3.2380461e-01   7.8219734e-01   3.0000000e+00
   %6.1016894e-01   1.0518923e-01   4.0000000e+00
   %6.2307602e-01   4.4192768e-01   5.0000000e+00
   %5.9817910e-01   7.7870647e-01   6.0000000e+00
   %9.0043647e-01   9.7493077e-02   7.0000000e+00
   %9.1479683e-01   4.3909294e-01   8.0000000e+00
   8.9163979e-01   7.8350890e-01   2.0000000e+00


==> images/data/rev_micPos.txt <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   3.0000000e-02
   0.0000000e+00   6.0000000e-02
   0.0000000e+00   9.0000000e-02
   0.0000000e+00   1.2000000e-01
   0.0000000e+00   1.5000000e-01
   0.0000000e+00   1.8000000e-01
   0.0000000e+00   2.1000000e-01
   0.0000000e+00   2.4000000e-01
   0.0000000e+00   2.7000000e-01
   0.0000000e+00   3.0000000e-01
   0.0000000e+00   3.3000000e-01
   0.0000000e+00   3.6000000e-01
   0.0000000e+00   3.9000000e-01
   0.0000000e+00   4.2000000e-01
   0.0000000e+00   4.5000000e-01
   0.0000000e+00   4.8000000e-01
   0.0000000e+00   5.1000000e-01
   0.0000000e+00   5.4000000e-01
   0.0000000e+00   5.7000000e-01
   0.0000000e+00   6.0000000e-01
   0.0000000e+00   6.3000000e-01
   0.0000000e+00   6.6000000e-01
   0.0000000e+00   6.9000000e-01
   0.0000000e+00   7.2000000e-01
   0.0000000e+00   7.5000000e-01
   0.0000000e+00   7.8000000e-01
   0.0000000e+00   8.1000000e-01
   0.0000000e+00   8.4000000e-01
   0.0000000e+00   8.7000000e-01
   0.0000000e+00   9.0000000e-01
   0.0000000e+00   9.3000000e-01


==> images/data/rir.txt <==
   0.0000000e+00  -2.2094462e-05
   1.2500000e-04   1.9219443e-04
   2.5000000e-04   2.0888263e-04
   3.7500000e-04   1.0215975e-04
   5.0000000e-04  -1.6872998e-04
   6.2500000e-04   3.5683911e-04
   7.5000000e-04  -3.5893729e-04
   8.7500000e-04  -5.0734693e-05
   1.0000000e-03  -7.1308485e-05
   1.1250000e-03   1.9397440e-04
   1.2500000e-03  -2.0735061e-04
   1.3750000e-03   2.0020071e-03
   1.5000000e-03  -3.4877854e-03
   1.6250000e-03   6.9092277e-03
   1.7500000e-03  -1.1883529e-02
   1.8750000e-03   1.9295575e-02
   2.0000000e-03  -3.1600854e-02
   2.1250000e-03   4.9183641e-02
   2.2500000e-03  -8.3017409e-02
   2.3750000e-03   1.3786606e-01
   2.5000000e-03  -9.4190704e-02
   2.6250000e-03   8.7427709e-01
   2.7500000e-03  -6.1599086e-01
   2.8750000e-03  -3.5794433e-02
   3.0000000e-03   6.0964295e-02
   3.1250000e-03  -1.7399932e-01
   3.2500000e-03   1.3661989e-02
   3.3750000e-03  -1.1719696e-01
   3.5000000e-03  -2.0385474e-02
   3.6250000e-03  -7.9885293e-02
   3.7500000e-03  -1.1175806e-02
   3.8750000e-03  -4.8588565e-02
   4.0000000e-03  -4.1564467e-02
   4.1250000e-03  -5.8891594e-03
   4.2500000e-03  -4.4994713e-02
   4.3750000e-03  -2.1982726e-03
   4.5000000e-03  -2.2567337e-04
   4.6250000e-03   3.4217539e-01
   4.7500000e-03  -1.0422236e-01
   4.8750000e-03   8.7121030e-02
   5.0000000e-03  -1.8465134e-01
   5.1250000e-03   2.9387058e-02
   5.2500000e-03  -2.8762461e-02
   5.3750000e-03  -5.2520128e-02
   5.5000000e-03  -2.2627316e-02
   5.6250000e-03  -7.4152987e-03
   5.7500000e-03   4.7419172e-04
   5.8750000e-03  -1.0635722e-02
   6.0000000e-03  -2.5115319e-02
   6.1250000e-03   1.9610164e-02
   6.2500000e-03  -2.9253901e-02
   6.3750000e-03   1.1477445e-02
   6.5000000e-03   1.2728310e-02
   6.6250000e-03   3.6613231e-02
   6.7500000e-03   2.0419033e-02
   6.8750000e-03  -2.0386170e-02
   7.0000000e-03   2.5908121e-02
   7.1250000e-03   4.3424962e-03
   7.2500000e-03   3.4863329e-02
   7.3750000e-03   3.0882287e-02
   7.5000000e-03   4.2149382e-02
   7.6250000e-03  -4.9139775e-03
   7.7500000e-03  -3.7311937e-02
   7.8750000e-03   5.1561063e-02
   8.0000000e-03   3.6761270e-02
   8.1250000e-03   1.1189589e-01
   8.2500000e-03   6.0263859e-02
   8.3750000e-03   1.7122434e-01
   8.5000000e-03  -6.7543982e-02
   8.6250000e-03  -2.5950741e-02
   8.7500000e-03  -1.6712542e-02
   8.8750000e-03   9.1850872e-03
   9.0000000e-03  -2.9810682e-03
   9.1250000e-03  -1.6891833e-02
   9.2500000e-03   1.7158791e-02
   9.3750000e-03   2.2066825e-02
   9.5000000e-03   2.6779158e-03
   9.6250000e-03   1.6231541e-02
   9.7500000e-03  -1.5545505e-02
   9.8750000e-03  -1.4610348e-02
   1.0000000e-02  -8.1962248e-02
   1.0125000e-02  -2.3821696e-02
   1.0250000e-02  -6.7359059e-02
   1.0375000e-02  -3.5601108e-02
   1.0500000e-02  -4.1095653e-02
   1.0625000e-02   1.9620216e-02
   1.0750000e-02  -5.6021142e-03
   1.0875000e-02  -1.8618510e-02
   1.1000000e-02   6.1355517e-03
   1.1125000e-02  -5.5995375e-03
   1.1250000e-02   3.1641880e-02
   1.1375000e-02  -9.6970258e-02
   1.1500000e-02  -7.8263652e-02
   1.1625000e-02   3.4720113e-02
   1.1750000e-02   3.4855016e-02
   1.1875000e-02  -1.5851704e-02
   1.2000000e-02   1.1951600e-01
   1.2125000e-02   2.9047094e-02
   1.2250000e-02  -9.6002850e-02
   1.2375000e-02  -1.3443522e-02
   1.2500000e-02  -2.4715051e-03
   1.2625000e-02   4.2678547e-02
   1.2750000e-02  -4.6403935e-02
   1.2875000e-02  -4.9706691e-02
   1.3000000e-02  -7.7208175e-02
   1.3125000e-02  -5.7618186e-02
   1.3250000e-02   6.6029653e-02
   1.3375000e-02   1.3057879e-02
   1.3500000e-02  -2.1075114e-02
   1.3625000e-02   2.8901786e-02
   1.3750000e-02   5.1362941e-02
   1.3875000e-02   4.1752550e-02
   1.4000000e-02   2.6345541e-02
   1.4125000e-02   5.3590960e-03
   1.4250000e-02   8.8189487e-02
   1.4375000e-02   4.0487226e-02
   1.4500000e-02  -1.9921818e-02
   1.4625000e-02  -4.3747760e-02
   1.4750000e-02   2.6600464e-02
   1.4875000e-02   1.2796843e-01
   1.5000000e-02   1.1212899e-02
   1.5125000e-02  -3.6396078e-02
   1.5250000e-02  -2.0816485e-02
   1.5375000e-02  -4.2066521e-02
   1.5500000e-02   3.8882906e-02
   1.5625000e-02  -3.6539205e-02
   1.5750000e-02  -5.3740299e-02
   1.5875000e-02  -4.7629393e-02
   1.6000000e-02   2.1821244e-02
   1.6125000e-02   3.9643650e-02
   1.6250000e-02   9.8492560e-03
   1.6375000e-02  -1.3774101e-02
   1.6500000e-02  -4.5437985e-02
   1.6625000e-02  -9.1561801e-04
   1.6750000e-02  -2.1676445e-02
   1.6875000e-02  -1.1570060e-03
   1.7000000e-02   9.2611058e-02
   1.7125000e-02   7.4120433e-02
   1.7250000e-02   4.0056175e-04
   1.7375000e-02   2.4380956e-02
   1.7500000e-02  -7.2290054e-02
   1.7625000e-02   2.5819805e-02
   1.7750000e-02  -2.7126425e-02
   1.7875000e-02  -9.6419984e-02
   1.8000000e-02  -5.7826936e-02
   1.8125000e-02  -4.5967474e-02
   1.8250000e-02  -7.8671260e-04
   1.8375000e-02   2.9008251e-03
   1.8500000e-02  -2.2555746e-02
   1.8625000e-02   2.9142391e-02
   1.8750000e-02   4.0524858e-02
   1.8875000e-02   2.7309802e-02
   1.9000000e-02   8.2264175e-02
   1.9125000e-02  -3.7931366e-02
   1.9250000e-02   4.6478718e-02
   1.9375000e-02   5.5366758e-02
   1.9500000e-02  -3.3836963e-02
   1.9625000e-02  -5.7387813e-02
   1.9750000e-02  -9.7848601e-02
   1.9875000e-02  -3.4721491e-02
   2.0000000e-02  -3.4202851e-02
   2.0125000e-02  -2.1333811e-02
   2.0250000e-02   4.6967907e-02
   2.0375000e-02  -5.4231640e-02
   2.0500000e-02   5.2550437e-02
   2.0625000e-02  -2.7642723e-02
   2.0750000e-02  -8.2171022e-02
   2.0875000e-02  -6.5628106e-02
   2.1000000e-02  -2.2737519e-02
   2.1125000e-02  -2.5874185e-02
   2.1250000e-02   2.2538061e-02
   2.1375000e-02   2.2162066e-02
   2.1500000e-02  -1.6485401e-02
   2.1625000e-02  -6.4734998e-02
   2.1750000e-02  -6.0031115e-03
   2.1875000e-02   9.3813039e-02
   2.2000000e-02   7.9912318e-02
   2.2125000e-02   5.9435537e-02
   2.2250000e-02  -9.6603129e-03
   2.2375000e-02   1.8884252e-02
   2.2500000e-02   1.0183838e-01
   2.2625000e-02  -2.9659231e-02
   2.2750000e-02  -3.4696906e-02
   2.2875000e-02   1.8978010e-02
   2.3000000e-02  -1.0056727e-02
   2.3125000e-02  -1.7246190e-02
   2.3250000e-02   5.4380008e-02
   2.3375000e-02   5.1069852e-02
   2.3500000e-02  -2.6521172e-03
   2.3625000e-02  -1.2964006e-02
   2.3750000e-02   5.7864784e-02
   2.3875000e-02   1.0867656e-01
   2.4000000e-02   1.4358545e-02
   2.4125000e-02   5.2131690e-02
   2.4250000e-02  -3.7887040e-02
   2.4375000e-02  -9.7621889e-02
   2.4500000e-02   2.1551620e-02
   2.4625000e-02   1.3053320e-02
   2.4750000e-02   7.3636811e-03
   2.4875000e-02   2.5305620e-02
   2.5000000e-02  -4.2544638e-03
   2.5125000e-02   4.3706921e-02
   2.5250000e-02   4.0095206e-02
   2.5375000e-02   5.3094891e-02
   2.5500000e-02   1.1171246e-02
   2.5625000e-02   3.4481372e-02
   2.5750000e-02   1.9146414e-02
   2.5875000e-02  -2.3586955e-02
   2.6000000e-02  -6.8438250e-02
   2.6125000e-02  -6.2301464e-02
   2.6250000e-02  -1.6635725e-02
   2.6375000e-02  -8.6775699e-02
   2.6500000e-02  -7.8150231e-02
   2.6625000e-02   2.4994557e-02
   2.6750000e-02  -7.2218464e-03
   2.6875000e-02   1.7195720e-02
   2.7000000e-02  -1.8754321e-02
   2.7125000e-02  -2.6987556e-02
   2.7250000e-02   3.8587694e-02
   2.7375000e-02   2.6233391e-02
   2.7500000e-02  -3.5785557e-02
   2.7625000e-02  -2.5683534e-02
   2.7750000e-02  -2.8331882e-02
   2.7875000e-02  -4.2751985e-02
   2.8000000e-02  -8.8365550e-03
   2.8125000e-02   2.5351595e-02
   2.8250000e-02  -4.0714096e-03
   2.8375000e-02  -3.3333001e-02
   2.8500000e-02   1.9233300e-02
   2.8625000e-02  -8.7504717e-03
   2.8750000e-02  -1.6869578e-02
   2.8875000e-02   1.7226598e-02
   2.9000000e-02  -1.1219329e-02
   2.9125000e-02   1.4100942e-02
   2.9250000e-02  -4.1322203e-02
   2.9375000e-02   2.2850790e-02
   2.9500000e-02   2.6224265e-03
   2.9625000e-02   1.4165163e-02
   2.9750000e-02   1.2021919e-02
   2.9875000e-02  -1.3346635e-02
   3.0000000e-02   1.0922817e-02
   3.0125000e-02   3.0325726e-02
   3.0250000e-02   3.2785726e-02
   3.0375000e-02   1.1284504e-02
   3.0500000e-02   5.1354585e-02
   3.0625000e-02   1.8782751e-02
   3.0750000e-02   3.0047675e-02
   3.0875000e-02   5.1598147e-02
   3.1000000e-02   1.5746496e-02
   3.1125000e-02  -7.0156467e-02
   3.1250000e-02  -5.7316313e-03
   3.1375000e-02   2.8119563e-03
   3.1500000e-02  -5.5842388e-03
   3.1625000e-02  -1.2133125e-02
   3.1750000e-02  -6.2323460e-02
   3.1875000e-02   8.3169181e-03
